On-Site Beam Calibration for RIS-Aided Positioning Systems

High precision positioning is a key enabler for next-generation communication applications such as smart transportation and augmented reality. Reconfigurable intelligent surface (RIS) technology can enhance positioning by providing additional angular information and improving coverage under obstructed propagation conditions. However, true RIS beams can differ significantly from the simplified or ideal beam response models commonly used in RIS-aided positioning, leading to beam model mismatch and an elevated positioning error floor. This paper proposes an on-site RIS beam calibration framework that reduces this error floor by estimating a realistic 3D RIS beam response model from on-site measurements. The proposed calibration algorithm first extracts the RIS-reflected channel response from signals received by a calibration agent sampling the angular range of interest, using delay-domain sparse recovery, and then estimates the beam model parameters with a gradient-based estimator. To validate the proposed framework, 3D beam patterns under 66 phase modulations were measured and incorporated into simulations. With an angular sampling step of 1 deg, the calibrated model achieves an average beam response similarity of 88.5% with respect to the ground truth, compared with 43.7% for the ideal model. The probability that the absolute lower bound of the positioning error is below 0.5m increases from 0.52 without calibration to 0.74 after calibration, showing that on-site RIS beam calibration effectively reduces the positioning error floor caused by true beam model mismatch.

==> figures/tikz_data/ALB_CDF_01.dat <==
x y
0.01 0.000625
0.010233520471 0.000625
0.010472494123 0.000625
0.010717048299 0.000625
0.0109673133156 0.000625
0.0112234225327 0.000625
0.0114855124242 0.000625
0.0117537226513 0.000625
0.0120281961362 0.000625
0.0123090791389 0.000625
0.0125965213347 0.000625
0.0128906758941 0.000625
0.0131916995647 0.000625
0.0134997527543 0.000625
0.0138149996164 0.000625
0.0141376081381 0.000625
0.0144677502292 0.000625
0.0148056018139 0.000625
0.0151513429248 0.000625
0.0155051577983 0.000625
0.0158672349735 0.000625
0.0162377673919 0.000625
0.0166169525008 0.00125
0.0170049923582 0.001875
0.0174020937406 0.001875
0.0178084682532 0.001875
0.0182243324426 0.001875
0.0186499079121 0.001875
0.0190854214401 0.001875
0.0195311051004 0.001875
0.0199871963866 0.001875
0.0204539383379 0.0025
0.0209315796693 0.003125
0.0214203749036 0.003125
0.0219205845072 0.003125
0.022432475029 0.003125
0.0229563192424 0.00375
0.0234923962905 0.00375
0.0240409918351 0.00375
0.0246023982087 0.00375
0.0251769145704 0.004375
0.0257648470652 0.004375
0.0263665089873 0.004375
0.026982220947 0.004375
0.0276123110413 0.004375
0.0282571150292 0.004375
0.0289169765102 0.004375
0.0295922471076 0.004375
0.0302832866557 0.004375
0.030990463392 0.004375
0.0317141541527 0.004375
0.0324547445741 0.004375
0.0332126292979 0.004375
0.0339882121815 0.004375
0.0347819065131 0.005
0.0355941352322 0.005
0.0364253311545 0.005
0.0372759372031 0.00625
0.0381464066443 0.00625
0.0390372033289 0.00625
0.0399488019395 0.00625
0.0408816882439 0.00625
0.0418363593532 0.006875
0.0428133239872 0.006875
0.0438131027453 0.006875
0.0448362283841 0.0075
0.045883246101 0.0075
0.0469547138249 0.0075
0.0480512025136 0.0075
0.0491732964578 0.008125
0.0503215935926 0.01
0.0514967058162 0.010625
0.0526992593158 0.010625
0.0539298949013 0.01125
0.055189268347 0.011875
0.0564780507407 0.011875
0.0577969288415 0.011875
0.0591466054459 0.011875
0.0605277997619 0.013125
0.0619412477927 0.01375
0.0633877027284 0.01375
0.0648679353479 0.014375
0.0663827344292 0.015625
0.0679329071701 0.015625
0.0695192796178 0.018125
0.0711426971096 0.01875
0.0728040247231 0.019375
0.0745041477373 0.02125
0.0762439721042 0.02125
0.0780244249317 0.021875
0.0798464549774 0.024375
0.0817110331546 0.025
0.0836191530492 0.025625
0.0855718314494 0.026875
0.0875701088876 0.02875
0.0896150501947 0.02875
0.0917077450674 0.03125
0.0938493086494 0.031875
0.0960408821251 0.03375
0.0982836333277 0.035
0.100578757362 0.036875
0.102927477241 0.039375
0.105331044537 0.043125
0.10779074005 0.044375
0.110307874488 0.04625
0.112883789168 0.0475
0.11551985673 0.049375
0.118217481865 0.05125
0.120978102069 0.05375
0.123803188406 0.05875
0.126694246293 0.060625
0.129652816299 0.0625
0.132680474971 0.065
0.135778835672 0.06625
0.138949549437 0.069375
0.14219430586 0.069375
0.145514833987 0.073125
0.148912903244 0.074375
0.152390324374 0.08
0.155948950406 0.08375
0.15959067764 0.085625
0.163317446661 0.094375
0.167131243367 0.098125
0.171034100034 0.101875
0.175028096393 0.10625
0.179115360743 0.110625
0.183298071083 0.113125
0.187578456272 0.1175
0.191958797217 0.123125
0.196441428091 0.125625
0.201028737571 0.130625
0.205723170119 0.13625
0.210527227277 0.1425
0.215443469003 0.146875
0.220474515038 0.15375
0.225623046297 0.159375
0.2308918063 0.1675
0.236283602636 0.171875
0.241801308453 0.17875
0.247447863996 0.18875
0.25322627817 0.198125
0.259139630144 0.203125
0.265191070992 0.21
0.271383825371 0.22
0.277721193243 0.230625
0.284206551627 0.24375
0.290843356406 0.2525
0.297635144163 0.26125
0.304585534067 0.270625
0.311698229804 0.28
0.318977021547 0.294375
0.326425787977 0.306875
0.334048498351 0.31625
0.341849214618 0.328125
0.349832093578 0.3375
0.358001389103 0.350625
0.366361454402 0.3575
0.37491674434 0.369375
0.383671817811 0.38125
0.392631340171 0.398125
0.401800085718 0.41375
0.411182940244 0.424375
0.42078490363 0.44
0.430611092517 0.449375
0.44066674303 0.465
0.450957213568 0.4775
0.461487987658 0.48875
0.47226467688 0.5
0.483293023857 0.509375
0.494578905312 0.52125
0.506128335202 0.53
0.517947467923 0.5375
0.530042601588 0.544375
0.542420181384 0.559375
0.555086803006 0.57125
0.568049216173 0.585625
0.581314328222 0.595625
0.594889207793 0.605625
0.608781088591 0.618125
0.622997373244 0.625625
0.637545637246 0.633125
0.652433632993 0.641875
0.667669293919 0.65125
0.683260738716 0.66125
0.699216275666 0.666875
0.715544407066 0.67375
0.73225383376 0.680625
0.749353459774 0.69
0.766852397059 0.69875
0.784759970351 0.70375
0.803085722139 0.710625
0.821839417746 0.71625
0.841031050535 0.7225
0.860670847238 0.73
0.880769273398 0.733125
0.901337038952 0.73875
0.922385103936 0.74375
0.943924684325 0.7475
0.965967258009 0.754375
0.988524570913 0.76125
1.01160864325 0.765625
1.03523177593 0.76875
1.05940655712 0.77625
1.08414586894 0.7825
1.10946289433 0.786875
1.13537112409 0.790625
1.16188436405 0.79625
1.18901674244 0.798125
1.21678271741 0.799375
1.24519708474 0.8025
1.2742749857 0.809375
1.30403191518 0.8125
1.33448372988 0.816875
1.36564665679 0.821875
1.39753730184 0.824375
1.43017265874 0.828125
1.46357011802 0.82875
1.49774747635 0.831875
1.53272294595 0.834375
1.56851516437 0.835
1.60514320436 0.836875
1.64262658407 0.84
1.68098527743 0.841875
1.72023972479 0.844375
1.76041084387 0.846875
1.8015200408 0.84875
1.84358922164 0.85
1.88664080397 0.853125
1.93069772888 0.85375
1.97578347318 0.85625
2.0219220619 0.858125
2.06913808111 0.86
2.11745669104 0.864375
2.16690363941 0.8675
2.21750527525 0.8725
2.26928856288 0.878125
2.32228109628 0.88
2.37651111381 0.881875
2.43200751327 0.884375
2.48879986726 0.88875
2.54691843897 0.891875
2.60639419831 0.893125
2.66725883839 0.89375
2.7295447924 0.895625
2.79328525095 0.898125
2.85851417968 0.899375
2.92526633744 0.90125
2.99357729472 0.903125
3.0634834527 0.903125
3.13502206257 0.905
3.20823124542 0.9075
3.28315001256 0.91
3.35981828628 0.9125
3.43827692114 0.91375
3.51856772574 0.915625
3.60073348499 0.919375
3.68481798291 0.92125
3.77086602599 0.92375
3.85892346703 0.92625
3.94903722958 0.9275
4.04125533295 0.930625
4.13562691782 0.9325
4.23220227238 0.933125
4.33103285917 0.935
4.43217134248 0.93625
4.53567161641 0.938125
4.64158883361 0.940625
4.74997943466 0.9425
4.86090117813 0.944375
4.97441317138 0.9475
5.09057590204 0.94875
5.20945127025 0.95125
5.33110262167 0.9525
5.45559478117 0.953125
5.58299408744 0.95375
5.71336842832 0.955
5.84678727694 0.955625
5.9833217288 0.955625
6.12304453961 0.95625
6.26603016407 0.95875
6.41235479558 0.960625
6.56209640677 0.961875
6.71533479112 0.961875
6.87215160543 0.961875
7.03263041338 0.961875
7.19685673001 0.961875
7.36491806732 0.9625
7.5369039809 0.963125
7.71290611763 0.963125
7.89301826454 0.964375
8.0773363988 0.965
8.2659587388 0.966875
8.45898579657 0.9675
8.65652043129 0.96875
8.8586679041 0.96875
9.06553593422 0.96875
9.27723475631 0.969375
9.49387717928 0.969375
9.7155786463 0.969375
9.94245729643 0.97
10.1746340275 0.971875
10.4122325605 0.971875
10.6553795056 0.971875
10.9042044297 0.97375
11.1588399251 0.974375
11.4194216806 0.975
11.6860885535 0.975
11.9589826437 0.975625
12.2382493697 0.976875
12.5240375454 0.9775
12.81649946 0.97875
13.115790959 0.97875
13.4220715272 0.98
13.7355043736 0.980625
14.0562565186 0.98125
14.3844988829 0.981875
14.7204063783 0.98375
15.0641580013 0.984375
15.4159369284 0.984375
15.7759306136 0.984375
16.1443308883 0.985
16.5213340636 0.98625
16.9071410347 0.9875
17.3019573885 0.988125
17.7059935123 0.98875
18.1194647067 0.99
18.5425912999 0.990625
18.9755987652 0.99125
19.4187178413 0.993125
19.8721846549 0.995
20.3362408469 0.995
20.8111337009 0.995625
21.2971162752 0.996875
21.7944475375 0.996875
22.3033925029 0.996875
22.824222375 0.999375
23.3572146909 0.999375
23.9026534684 0.999375
24.460829358 1
25.0320397972 1
25.6165891695 1
26.2147889662 1
26.8269579528 1
27.4534223384 1
28.0945159498 1
28.7505804094 1
29.4219653172 1
30.109028437 1
30.8121358871 1
31.5316623355 1
32.2679911995 1
33.0215148497 1
33.7926348197 1
34.5817620195 1
35.3893169549 1
36.2157299512 1
37.0614413827 1
37.9269019073 1
38.8125727069 1
39.7189257327 1
40.6464439571 1
41.5956216307 1
42.5669645461 1
43.5609903069 1
44.5782286042 1
45.6192214981 1
46.684523707 1
47.7747029034 1
48.8903400156 1
50.0320295383 1
51.2003798484 1
52.39601353 1
53.6195677057 1
54.8716943761 1
56.1530607675 1
57.4643496872 1
58.8062598875 1
60.179506438 1
61.5848211066 1
63.0229527496 1
64.4946677104 1
66.0007502283 1
67.5420028561 1
69.1192468878 1
70.7333227964 1
72.3850906817 1
74.0754307285 1
75.8052436756 1
77.5754512961 1
79.3869968884 1
81.2408457786 1
83.1379858355 1
85.0794279963 1
87.0662068059 1
89.0993809678 1
91.1800339085 1
93.3092743546 1
95.488236924 1
97.7180827298 1
100 1


==> figures/tikz_data/ALB_CDF_02.dat <==
x y
0.01 0.000625
0.010233520471 0.000625
0.010472494123 0.00125
0.010717048299 0.00125
0.0109673133156 0.00125
0.0112234225327 0.00125
0.0114855124242 0.00125
0.0117537226513 0.00125
0.0120281961362 0.00125
0.0123090791389 0.00125
0.0125965213347 0.00125
0.0128906758941 0.00125
0.0131916995647 0.001875
0.0134997527543 0.001875
0.0138149996164 0.001875
0.0141376081381 0.001875
0.0144677502292 0.001875
0.0148056018139 0.0025
0.0151513429248 0.0025
0.0155051577983 0.003125
0.0158672349735 0.003125
0.0162377673919 0.00375
0.0166169525008 0.00375
0.0170049923582 0.00375
0.0174020937406 0.00375
0.0178084682532 0.00375
0.0182243324426 0.00375
0.0186499079121 0.005
0.0190854214401 0.005
0.0195311051004 0.005625
0.0199871963866 0.005625
0.0204539383379 0.005625
0.0209315796693 0.005625
0.0214203749036 0.00625
0.0219205845072 0.006875
0.022432475029 0.0075
0.0229563192424 0.0075
0.0234923962905 0.0075
0.0240409918351 0.0075
0.0246023982087 0.0075
0.0251769145704 0.00875
0.0257648470652 0.00875
0.0263665089873 0.00875
0.026982220947 0.009375
0.0276123110413 0.009375
0.0282571150292 0.01125
0.0289169765102 0.011875
0.0295922471076 0.011875
0.0302832866557 0.0125
0.030990463392 0.0125
0.0317141541527 0.014375
0.0324547445741 0.0175
0.0332126292979 0.018125
0.0339882121815 0.018125
0.0347819065131 0.019375
0.0355941352322 0.02
0.0364253311545 0.02125
0.0372759372031 0.023125
0.0381464066443 0.024375
0.0390372033289 0.024375
0.0399488019395 0.02625
0.0408816882439 0.026875
0.0418363593532 0.0275
0.0428133239872 0.029375
0.0438131027453 0.029375
0.0448362283841 0.031875
0.045883246101 0.0325
0.0469547138249 0.03375
0.0480512025136 0.035625
0.0491732964578 0.0375
0.0503215935926 0.0375
0.0514967058162 0.040625
0.0526992593158 0.04125
0.0539298949013 0.041875
0.055189268347 0.0425
0.0564780507407 0.044375
0.0577969288415 0.044375
0.0591466054459 0.04625
0.0605277997619 0.04875
0.0619412477927 0.05
0.0633877027284 0.0525
0.0648679353479 0.055625
0.0663827344292 0.059375
0.0679329071701 0.059375
0.0695192796178 0.06
0.0711426971096 0.06375
0.0728040247231 0.0675
0.0745041477373 0.07125
0.0762439721042 0.073125
0.0780244249317 0.07625
0.0798464549774 0.08375
0.0817110331546 0.086875
0.0836191530492 0.091875
0.0855718314494 0.095625
0.0875701088876 0.099375
0.0896150501947 0.10125
0.0917077450674 0.105
0.0938493086494 0.11
0.0960408821251 0.11625
0.0982836333277 0.1225
0.100578757362 0.1275
0.102927477241 0.133125
0.105331044537 0.138125
0.10779074005 0.14
0.110307874488 0.145
0.112883789168 0.1525
0.11551985673 0.159375
0.118217481865 0.16875
0.120978102069 0.175
0.123803188406 0.181875
0.126694246293 0.19
0.129652816299 0.19625
0.132680474971 0.20375
0.135778835672 0.209375
0.138949549437 0.21625
0.14219430586 0.22375
0.145514833987 0.231875
0.148912903244 0.23875
0.152390324374 0.245625
0.155948950406 0.25625
0.15959067764 0.266875
0.163317446661 0.273125
0.167131243367 0.284375
0.171034100034 0.294375
0.175028096393 0.303125
0.179115360743 0.318125
0.183298071083 0.33
0.187578456272 0.3425
0.191958797217 0.353125
0.196441428091 0.3625
0.201028737571 0.369375
0.205723170119 0.379375
0.210527227277 0.384375
0.215443469003 0.398125
0.220474515038 0.40625
0.225623046297 0.416875
0.2308918063 0.429375
0.236283602636 0.44125
0.241801308453 0.451875
0.247447863996 0.465
0.25322627817 0.474375
0.259139630144 0.480625
0.265191070992 0.484375
0.271383825371 0.4925
0.277721193243 0.50125
0.284206551627 0.508125
0.290843356406 0.5175
0.297635144163 0.52875
0.304585534067 0.54
0.311698229804 0.5475
0.318977021547 0.5575
0.326425787977 0.566875
0.334048498351 0.5725
0.341849214618 0.581875
0.349832093578 0.591875
0.358001389103 0.605
0.366361454402 0.615
0.37491674434 0.62625
0.383671817811 0.635
0.392631340171 0.64375
0.401800085718 0.65625
0.411182940244 0.665
0.42078490363 0.673125
0.430611092517 0.681875
0.44066674303 0.69
0.450957213568 0.700625
0.461487987658 0.705
0.47226467688 0.71375
0.483293023857 0.725
0.494578905312 0.733125
0.506128335202 0.74
0.517947467923 0.751875
0.530042601588 0.7575
0.542420181384 0.76375
0.555086803006 0.76875
0.568049216173 0.776875
0.581314328222 0.7825
0.594889207793 0.79
0.608781088591 0.79875
0.622997373244 0.8025
0.637545637246 0.81
0.652433632993 0.816875
0.667669293919 0.818125
0.683260738716 0.824375
0.699216275666 0.82875
0.715544407066 0.83125
0.73225383376 0.831875
0.749353459774 0.834375
0.766852397059 0.841875
0.784759970351 0.84625
0.803085722139 0.84625
0.821839417746 0.846875
0.841031050535 0.8525
0.860670847238 0.85375
0.880769273398 0.85375
0.901337038952 0.855625
0.922385103936 0.856875
0.943924684325 0.85875
0.965967258009 0.8625
0.988524570913 0.863125
1.01160864325 0.864375
1.03523177593 0.865625
1.05940655712 0.86625
1.08414586894 0.8675
1.10946289433 0.87
1.13537112409 0.871875
1.16188436405 0.87375
1.18901674244 0.875625
1.21678271741 0.87625
1.24519708474 0.878125
1.2742749857 0.88
1.30403191518 0.880625
1.33448372988 0.883125
1.36564665679 0.885625
1.39753730184 0.8875
1.43017265874 0.88875
1.46357011802 0.890625
1.49774747635 0.890625
1.53272294595 0.89375
1.56851516437 0.895625
1.60514320436 0.898125
1.64262658407 0.898125
1.68098527743 0.900625
1.72023972479 0.900625
1.76041084387 0.901875
1.8015200408 0.901875
1.84358922164 0.901875
1.88664080397 0.9025
1.93069772888 0.903125
1.97578347318 0.903125
2.0219220619 0.905
2.06913808111 0.906875
2.11745669104 0.90875
2.16690363941 0.909375
2.21750527525 0.910625
2.26928856288 0.911875
2.32228109628 0.9125
2.37651111381 0.913125
2.43200751327 0.913125
2.48879986726 0.913125
2.54691843897 0.915625
2.60639419831 0.915625
2.66725883839 0.91625
2.7295447924 0.91625
2.79328525095 0.916875
2.85851417968 0.918125
2.92526633744 0.918125
2.99357729472 0.919375
3.0634834527 0.920625
3.13502206257 0.9225
3.20823124542 0.9225
3.28315001256 0.924375
3.35981828628 0.92625
3.43827692114 0.926875
3.51856772574 0.9275
3.60073348499 0.928125
3.68481798291 0.930625
3.77086602599 0.931875
3.85892346703 0.9325
3.94903722958 0.93375
4.04125533295 0.934375
4.13562691782 0.9375
4.23220227238 0.94125
4.33103285917 0.941875
4.43217134248 0.945
4.53567161641 0.94625
4.64158883361 0.94875
4.74997943466 0.950625
4.86090117813 0.951875
4.97441317138 0.954375
5.09057590204 0.956875
5.20945127025 0.961875
5.33110262167 0.9625
5.45559478117 0.96375
5.58299408744 0.96375
5.71336842832 0.965
5.84678727694 0.96625
5.9833217288 0.9675
6.12304453961 0.969375
6.26603016407 0.969375
6.41235479558 0.9725
6.56209640677 0.9725
6.71533479112 0.9725
6.87215160543 0.973125
7.03263041338 0.973125
7.19685673001 0.973125
7.36491806732 0.97375
7.5369039809 0.975
7.71290611763 0.975
7.89301826454 0.975625
8.0773363988 0.9775
8.2659587388 0.9775
8.45898579657 0.97875
8.65652043129 0.97875
8.8586679041 0.979375
9.06553593422 0.98
9.27723475631 0.98
9.49387717928 0.98
9.7155786463 0.98
9.94245729643 0.98
10.1746340275 0.98
10.4122325605 0.98
10.6553795056 0.98
10.9042044297 0.98
11.1588399251 0.980625
11.4194216806 0.980625
11.6860885535 0.980625
11.9589826437 0.980625
12.2382493697 0.980625
12.5240375454 0.980625
12.81649946 0.98125
13.115790959 0.981875
13.4220715272 0.981875
13.7355043736 0.981875
14.0562565186 0.981875
14.3844988829 0.981875
14.7204063783 0.981875
15.0641580013 0.9825
15.4159369284 0.9825
15.7759306136 0.983125
16.1443308883 0.98375
16.5213340636 0.98375
16.9071410347 0.984375
17.3019573885 0.985
17.7059935123 0.985625
18.1194647067 0.98625
18.5425912999 0.986875
18.9755987652 0.9875
19.4187178413 0.988125
19.8721846549 0.988125
20.3362408469 0.989375
20.8111337009 0.991875
21.2971162752 0.9925
21.7944475375 0.993125
22.3033925029 0.995
22.824222375 0.99875
23.3572146909 0.99875
23.9026534684 1
24.460829358 1
25.0320397972 1
25.6165891695 1
26.2147889662 1
26.8269579528 1
27.4534223384 1
28.0945159498 1
28.7505804094 1
29.4219653172 1
30.109028437 1
30.8121358871 1
31.5316623355 1
32.2679911995 1
33.0215148497 1
33.7926348197 1
34.5817620195 1
35.3893169549 1
36.2157299512 1
37.0614413827 1
37.9269019073 1
38.8125727069 1
39.7189257327 1
40.6464439571 1
41.5956216307 1
42.5669645461 1
43.5609903069 1
44.5782286042 1
45.6192214981 1
46.684523707 1
47.7747029034 1
48.8903400156 1
50.0320295383 1
51.2003798484 1
52.39601353 1
53.6195677057 1
54.8716943761 1
56.1530607675 1
57.4643496872 1
58.8062598875 1
60.179506438 1
61.5848211066 1
63.0229527496 1
64.4946677104 1
66.0007502283 1
67.5420028561 1
69.1192468878 1
70.7333227964 1
72.3850906817 1
74.0754307285 1
75.8052436756 1
77.5754512961 1
79.3869968884 1
81.2408457786 1
83.1379858355 1
85.0794279963 1
87.0662068059 1
89.0993809678 1
91.1800339085 1
93.3092743546 1
95.488236924 1
97.7180827298 1
100 1


==> figures/tikz_data/ALB_CDF_03.dat <==
x y
0.01 0.003125
0.010233520471 0.00375
0.010472494123 0.00375
0.010717048299 0.004375
0.0109673133156 0.005
0.0112234225327 0.005
0.0114855124242 0.005
0.0117537226513 0.005
0.0120281961362 0.005
0.0123090791389 0.005
0.0125965213347 0.005
0.0128906758941 0.005
0.0131916995647 0.005625
0.0134997527543 0.00625
0.0138149996164 0.00625
0.0141376081381 0.00625
0.0144677502292 0.00625
0.0148056018139 0.00625
0.0151513429248 0.00625
0.0155051577983 0.00625
0.0158672349735 0.00625
0.0162377673919 0.0075
0.0166169525008 0.0075
0.0170049923582 0.0075
0.0174020937406 0.008125
0.0178084682532 0.008125
0.0182243324426 0.008125
0.0186499079121 0.008125
0.0190854214401 0.008125
0.0195311051004 0.008125
0.0199871963866 0.008125
0.0204539383379 0.008125
0.0209315796693 0.00875
0.0214203749036 0.009375
0.0219205845072 0.01125
0.022432475029 0.011875
0.0229563192424 0.0125
0.0234923962905 0.013125
0.0240409918351 0.014375
0.0246023982087 0.015
0.0251769145704 0.015
0.0257648470652 0.015
0.0263665089873 0.015625
0.026982220947 0.01625
0.0276123110413 0.01625
0.0282571150292 0.0175
0.0289169765102 0.01875
0.0295922471076 0.019375
0.0302832866557 0.02125
0.030990463392 0.021875
0.0317141541527 0.02375
0.0324547445741 0.024375
0.0332126292979 0.024375
0.0339882121815 0.024375
0.0347819065131 0.025
0.0355941352322 0.025
0.0364253311545 0.026875
0.0372759372031 0.0275
0.0381464066443 0.03
0.0390372033289 0.03125
0.0399488019395 0.033125
0.0408816882439 0.03375
0.0418363593532 0.034375
0.0428133239872 0.035625
0.0438131027453 0.03625
0.0448362283841 0.0375
0.045883246101 0.038125
0.0469547138249 0.03875
0.0480512025136 0.03875
0.0491732964578 0.04
0.0503215935926 0.040625
0.0514967058162 0.04375
0.0526992593158 0.044375
0.0539298949013 0.046875
0.055189268347 0.04875
0.0564780507407 0.05
0.0577969288415 0.0525
0.0591466054459 0.05375
0.0605277997619 0.055
0.0619412477927 0.055625
0.0633877027284 0.058125
0.0648679353479 0.06125
0.0663827344292 0.0625
0.0679329071701 0.06625
0.0695192796178 0.0725
0.0711426971096 0.07625
0.0728040247231 0.078125
0.0745041477373 0.081875
0.0762439721042 0.085625
0.0780244249317 0.086875
0.0798464549774 0.09125
0.0817110331546 0.09625
0.0836191530492 0.0975
0.0855718314494 0.104375
0.0875701088876 0.11
0.0896150501947 0.113125
0.0917077450674 0.115
0.0938493086494 0.1175
0.0960408821251 0.12625
0.0982836333277 0.1275
0.100578757362 0.130625
0.102927477241 0.135625
0.105331044537 0.1425
0.10779074005 0.14625
0.110307874488 0.15375
0.112883789168 0.15875
0.11551985673 0.163125
0.118217481865 0.1725
0.120978102069 0.178125
0.123803188406 0.18375
0.126694246293 0.19
0.129652816299 0.19625
0.132680474971 0.20375
0.135778835672 0.210625
0.138949549437 0.219375
0.14219430586 0.225625
0.145514833987 0.23
0.148912903244 0.2375
0.152390324374 0.248125
0.155948950406 0.253125
0.15959067764 0.261875
0.163317446661 0.27125
0.167131243367 0.28125
0.171034100034 0.291875
0.175028096393 0.301875
0.179115360743 0.313125
0.183298071083 0.32
0.187578456272 0.33125
0.191958797217 0.341875
0.196441428091 0.35125
0.201028737571 0.3625
0.205723170119 0.371875
0.210527227277 0.3825
0.215443469003 0.393125
0.220474515038 0.39875
0.225623046297 0.408125
0.2308918063 0.42
0.236283602636 0.433125
0.241801308453 0.446875
0.247447863996 0.45375
0.25322627817 0.465625
0.259139630144 0.4725
0.265191070992 0.476875
0.271383825371 0.483125
0.277721193243 0.4875
0.284206551627 0.494375
0.290843356406 0.50375
0.297635144163 0.51
0.304585534067 0.521875
0.311698229804 0.530625
0.318977021547 0.53875
0.326425787977 0.548125
0.334048498351 0.563125
0.341849214618 0.57125
0.349832093578 0.579375
0.358001389103 0.590625
0.366361454402 0.603125
0.37491674434 0.610625
0.383671817811 0.616875
0.392631340171 0.624375
0.401800085718 0.638125
0.411182940244 0.643125
0.42078490363 0.6525
0.430611092517 0.66
0.44066674303 0.666875
0.450957213568 0.673125
0.461487987658 0.683125
0.47226467688 0.68875
0.483293023857 0.69875
0.494578905312 0.70875
0.506128335202 0.713125
0.517947467923 0.720625
0.530042601588 0.73125
0.542420181384 0.739375
0.555086803006 0.744375
0.568049216173 0.754375
0.581314328222 0.75875
0.594889207793 0.766875
0.608781088591 0.775
0.622997373244 0.7825
0.637545637246 0.786875
0.652433632993 0.788125
0.667669293919 0.794375
0.683260738716 0.80125
0.699216275666 0.808125
0.715544407066 0.8125
0.73225383376 0.816875
0.749353459774 0.82
0.766852397059 0.821875
0.784759970351 0.82625
0.803085722139 0.828125
0.821839417746 0.8325
0.841031050535 0.83875
0.860670847238 0.840625
0.880769273398 0.84375
0.901337038952 0.84625
0.922385103936 0.84875
0.943924684325 0.85
0.965967258009 0.853125
0.988524570913 0.855625
1.01160864325 0.855625
1.03523177593 0.8575
1.05940655712 0.85875
1.08414586894 0.86
1.10946289433 0.865
1.13537112409 0.8675
1.16188436405 0.86875
1.18901674244 0.87
1.21678271741 0.870625
1.24519708474 0.870625
1.2742749857 0.87125
1.30403191518 0.874375
1.33448372988 0.875625
1.36564665679 0.876875
1.39753730184 0.879375
1.43017265874 0.88
1.46357011802 0.881875
1.49774747635 0.883125
1.53272294595 0.884375
1.56851516437 0.885625
1.60514320436 0.888125
1.64262658407 0.89
1.68098527743 0.89125
1.72023972479 0.891875
1.76041084387 0.8925
1.8015200408 0.89375
1.84358922164 0.894375
1.88664080397 0.895625
1.93069772888 0.89625
1.97578347318 0.896875
2.0219220619 0.896875
2.06913808111 0.89875
2.11745669104 0.900625
2.16690363941 0.9025
2.21750527525 0.9025
2.26928856288 0.90375
2.32228109628 0.90375
2.37651111381 0.90375
2.43200751327 0.904375
2.48879986726 0.905
2.54691843897 0.9075
2.60639419831 0.90875
2.66725883839 0.91
2.7295447924 0.9125
2.79328525095 0.9125
2.85851417968 0.91375
2.92526633744 0.914375
2.99357729472 0.915625
3.0634834527 0.916875
3.13502206257 0.918125
3.20823124542 0.919375
3.28315001256 0.921875
3.35981828628 0.92375
3.43827692114 0.92375
3.51856772574 0.924375
3.60073348499 0.925
3.68481798291 0.9275
3.77086602599 0.928125
3.85892346703 0.93125
3.94903722958 0.931875
4.04125533295 0.9325
4.13562691782 0.935
4.23220227238 0.9375
4.33103285917 0.939375
4.43217134248 0.943125
4.53567161641 0.944375
4.64158883361 0.948125
4.74997943466 0.949375
4.86090117813 0.9525
4.97441317138 0.955
5.09057590204 0.95625
5.20945127025 0.96
5.33110262167 0.963125
5.45559478117 0.965
5.58299408744 0.968125
5.71336842832 0.969375
5.84678727694 0.971875
5.9833217288 0.971875
6.12304453961 0.973125
6.26603016407 0.973125
6.41235479558 0.974375
6.56209640677 0.975
6.71533479112 0.975625
6.87215160543 0.975625
7.03263041338 0.97625
7.19685673001 0.976875
7.36491806732 0.9775
7.5369039809 0.9775
7.71290611763 0.978125
7.89301826454 0.97875
8.0773363988 0.97875
8.2659587388 0.98125
8.45898579657 0.9825
8.65652043129 0.9825
8.8586679041 0.98375
9.06553593422 0.98375
9.27723475631 0.98375
9.49387717928 0.98375
9.7155786463 0.98375
9.94245729643 0.98375
10.1746340275 0.985
10.4122325605 0.985625
10.6553795056 0.985625
10.9042044297 0.985625
11.1588399251 0.985625
11.4194216806 0.985625
11.6860885535 0.985625
11.9589826437 0.985625
12.2382493697 0.985625
12.5240375454 0.985625
12.81649946 0.985625
13.115790959 0.986875
13.4220715272 0.986875
13.7355043736 0.986875
14.0562565186 0.9875
14.3844988829 0.9875
14.7204063783 0.988125
15.0641580013 0.988125
15.4159369284 0.98875
15.7759306136 0.98875
16.1443308883 0.98875
16.5213340636 0.98875
16.9071410347 0.989375
17.3019573885 0.990625
17.7059935123 0.990625
18.1194647067 0.99125
18.5425912999 0.99125
18.9755987652 0.99125
19.4187178413 0.991875
19.8721846549 0.9925
20.3362408469 0.993125
20.8111337009 0.994375
21.2971162752 0.995
21.7944475375 0.996875
22.3033925029 0.99875
22.824222375 0.999375
23.3572146909 0.999375
23.9026534684 1
24.460829358 1
25.0320397972 1
25.6165891695 1
26.2147889662 1
26.8269579528 1
27.4534223384 1
28.0945159498 1
28.7505804094 1
29.4219653172 1
30.109028437 1
30.8121358871 1
31.5316623355 1
32.2679911995 1
33.0215148497 1
33.7926348197 1
34.5817620195 1
35.3893169549 1
36.2157299512 1
37.0614413827 1
37.9269019073 1
38.8125727069 1
39.7189257327 1
40.6464439571 1
41.5956216307 1
42.5669645461 1
43.5609903069 1
44.5782286042 1
45.6192214981 1
46.684523707 1
47.7747029034 1
48.8903400156 1
50.0320295383 1
51.2003798484 1
52.39601353 1
53.6195677057 1
54.8716943761 1
56.1530607675 1
57.4643496872 1
58.8062598875 1
60.179506438 1
61.5848211066 1
63.0229527496 1
64.4946677104 1
66.0007502283 1
67.5420028561 1
69.1192468878 1
70.7333227964 1
72.3850906817 1
74.0754307285 1
75.8052436756 1
77.5754512961 1
79.3869968884 1
81.2408457786 1
83.1379858355 1
85.0794279963 1
87.0662068059 1
89.0993809678 1
91.1800339085 1
93.3092743546 1
95.488236924 1
97.7180827298 1
100 1


==> figures/tikz_data/ALB_CDF_04.dat <==
x y
0.01 0
0.010233520471 0.000625
0.010472494123 0.000625
0.010717048299 0.00125
0.0109673133156 0.00125
0.0112234225327 0.00125
0.0114855124242 0.00125
0.0117537226513 0.001875
0.0120281961362 0.0025
0.0123090791389 0.0025
0.0125965213347 0.0025
0.0128906758941 0.0025
0.0131916995647 0.0025
0.0134997527543 0.0025
0.0138149996164 0.0025
0.0141376081381 0.003125
0.0144677502292 0.003125
0.0148056018139 0.003125
0.0151513429248 0.00375
0.0155051577983 0.004375
0.0158672349735 0.005
0.0162377673919 0.005
0.0166169525008 0.005
0.0170049923582 0.005
0.0174020937406 0.00625
0.0178084682532 0.006875
0.0182243324426 0.006875
0.0186499079121 0.0075
0.0190854214401 0.008125
0.0195311051004 0.008125
0.0199871963866 0.009375
0.0204539383379 0.009375
0.0209315796693 0.01
0.0214203749036 0.01
0.0219205845072 0.01
0.022432475029 0.01125
0.0229563192424 0.01125
0.0234923962905 0.011875
0.0240409918351 0.013125
0.0246023982087 0.01375
0.0251769145704 0.01375
0.0257648470652 0.015
0.0263665089873 0.015
0.026982220947 0.01625
0.0276123110413 0.01625
0.0282571150292 0.0175
0.0289169765102 0.0175
0.0295922471076 0.01875
0.0302832866557 0.019375
0.030990463392 0.02
0.0317141541527 0.020625
0.0324547445741 0.0225
0.0332126292979 0.0225
0.0339882121815 0.0225
0.0347819065131 0.024375
0.0355941352322 0.025
0.0364253311545 0.025
0.0372759372031 0.02625
0.0381464066443 0.0275
0.0390372033289 0.02875
0.0399488019395 0.03
0.0408816882439 0.030625
0.0418363593532 0.030625
0.0428133239872 0.030625
0.0438131027453 0.0325
0.0448362283841 0.034375
0.045883246101 0.036875
0.0469547138249 0.039375
0.0480512025136 0.040625
0.0491732964578 0.04125
0.0503215935926 0.0425
0.0514967058162 0.044375
0.0526992593158 0.04875
0.0539298949013 0.05125
0.055189268347 0.05375
0.0564780507407 0.055
0.0577969288415 0.0575
0.0591466054459 0.059375
0.0605277997619 0.063125
0.0619412477927 0.066875
0.0633877027284 0.068125
0.0648679353479 0.071875
0.0663827344292 0.075625
0.0679329071701 0.0775
0.0695192796178 0.07875
0.0711426971096 0.08
0.0728040247231 0.0825
0.0745041477373 0.085
0.0762439721042 0.086875
0.0780244249317 0.091875
0.0798464549774 0.094375
0.0817110331546 0.099375
0.0836191530492 0.10125
0.0855718314494 0.105625
0.0875701088876 0.10875
0.0896150501947 0.1125
0.0917077450674 0.116875
0.0938493086494 0.12
0.0960408821251 0.125
0.0982836333277 0.126875
0.100578757362 0.1325
0.102927477241 0.1375
0.105331044537 0.14375
0.10779074005 0.14625
0.110307874488 0.15125
0.112883789168 0.155625
0.11551985673 0.163125
0.118217481865 0.169375
0.120978102069 0.175625
0.123803188406 0.1825
0.126694246293 0.18875
0.129652816299 0.196875
0.132680474971 0.200625
0.135778835672 0.21
0.138949549437 0.21375
0.14219430586 0.22125
0.145514833987 0.22875
0.148912903244 0.23375
0.152390324374 0.240625
0.155948950406 0.2475
0.15959067764 0.256875
0.163317446661 0.263125
0.167131243367 0.271875
0.171034100034 0.28125
0.175028096393 0.293125
0.179115360743 0.3025
0.183298071083 0.31125
0.187578456272 0.3175
0.191958797217 0.33
0.196441428091 0.3475
0.201028737571 0.358125
0.205723170119 0.365
0.210527227277 0.374375
0.215443469003 0.385625
0.220474515038 0.394375
0.225623046297 0.404375
0.2308918063 0.414375
0.236283602636 0.425625
0.241801308453 0.436875
0.247447863996 0.4425
0.25322627817 0.451875
0.259139630144 0.464375
0.265191070992 0.473125
0.271383825371 0.48375
0.277721193243 0.493125
0.284206551627 0.499375
0.290843356406 0.509375
0.297635144163 0.516875
0.304585534067 0.52875
0.311698229804 0.539375
0.318977021547 0.55
0.326425787977 0.560625
0.334048498351 0.57
0.341849214618 0.576875
0.349832093578 0.585
0.358001389103 0.59125
0.366361454402 0.605
0.37491674434 0.611875
0.383671817811 0.62
0.392631340171 0.63
0.401800085718 0.644375
0.411182940244 0.65
0.42078490363 0.659375
0.430611092517 0.664375
0.44066674303 0.676875
0.450957213568 0.68625
0.461487987658 0.695
0.47226467688 0.7025
0.483293023857 0.709375
0.494578905312 0.71625
0.506128335202 0.724375
0.517947467923 0.731875
0.530042601588 0.739375
0.542420181384 0.74875
0.555086803006 0.755
0.568049216173 0.7625
0.581314328222 0.77
0.594889207793 0.77375
0.608781088591 0.780625
0.622997373244 0.788125
0.637545637246 0.790625
0.652433632993 0.79875
0.667669293919 0.804375
0.683260738716 0.81375
0.699216275666 0.816875
0.715544407066 0.82125
0.73225383376 0.8225
0.749353459774 0.825625
0.766852397059 0.828125
0.784759970351 0.833125
0.803085722139 0.83875
0.821839417746 0.840625
0.841031050535 0.8425
0.860670847238 0.844375
0.880769273398 0.848125
0.901337038952 0.84875
0.922385103936 0.850625
0.943924684325 0.853125
0.965967258009 0.854375
0.988524570913 0.86
1.01160864325 0.8625
1.03523177593 0.863125
1.05940655712 0.864375
1.08414586894 0.86625
1.10946289433 0.868125
1.13537112409 0.86875
1.16188436405 0.8725
1.18901674244 0.874375
1.21678271741 0.875
1.24519708474 0.87625
1.2742749857 0.8775
1.30403191518 0.879375
1.33448372988 0.88
1.36564665679 0.88125
1.39753730184 0.8825
1.43017265874 0.8825
1.46357011802 0.88625
1.49774747635 0.886875
1.53272294595 0.888125
1.56851516437 0.890625
1.60514320436 0.8925
1.64262658407 0.895625
1.68098527743 0.896875
1.72023972479 0.899375
1.76041084387 0.9
1.8015200408 0.900625
1.84358922164 0.90125
1.88664080397 0.901875
1.93069772888 0.9025
1.97578347318 0.903125
2.0219220619 0.903125
2.06913808111 0.904375
2.11745669104 0.908125
2.16690363941 0.90875
2.21750527525 0.909375
2.26928856288 0.91
2.32228109628 0.91125
2.37651111381 0.91125
2.43200751327 0.911875
2.48879986726 0.911875
2.54691843897 0.913125
2.60639419831 0.91375
2.66725883839 0.914375
2.7295447924 0.915625
2.79328525095 0.915625
2.85851417968 0.918125
2.92526633744 0.918125
2.99357729472 0.919375
3.0634834527 0.920625
3.13502206257 0.923125
3.20823124542 0.92375
3.28315001256 0.925625
3.35981828628 0.92625
3.43827692114 0.929375
3.51856772574 0.931875
3.60073348499 0.933125
3.68481798291 0.934375
3.77086602599 0.935625
3.85892346703 0.93625
3.94903722958 0.9375
4.04125533295 0.9375
4.13562691782 0.939375
4.23220227238 0.940625
4.33103285917 0.943125
4.43217134248 0.946875
4.53567161641 0.948125
4.64158883361 0.950625
4.74997943466 0.95375
4.86090117813 0.95375
4.97441317138 0.959375
5.09057590204 0.961875
5.20945127025 0.965
5.33110262167 0.96625
5.45559478117 0.96875
5.58299408744 0.969375
5.71336842832 0.970625
5.84678727694 0.97125
5.9833217288 0.973125
6.12304453961 0.974375
6.26603016407 0.975
6.41235479558 0.976875
6.56209640677 0.9775
6.71533479112 0.9775
6.87215160543 0.979375
7.03263041338 0.98
7.19685673001 0.98
7.36491806732 0.98
7.5369039809 0.98
7.71290611763 0.980625
7.89301826454 0.980625
8.0773363988 0.98125
8.2659587388 0.983125
8.45898579657 0.98375
8.65652043129 0.984375
8.8586679041 0.984375
9.06553593422 0.985
9.27723475631 0.985
9.49387717928 0.985
9.7155786463 0.985
9.94245729643 0.985
10.1746340275 0.985
10.4122325605 0.985
10.6553795056 0.985
10.9042044297 0.985
11.1588399251 0.985
11.4194216806 0.985625
11.6860885535 0.985625
11.9589826437 0.985625
12.2382493697 0.985625
12.5240375454 0.985625
12.81649946 0.985625
13.115790959 0.985625
13.4220715272 0.985625
13.7355043736 0.98625
14.0562565186 0.98625
14.3844988829 0.986875
14.7204063783 0.986875
15.0641580013 0.986875
15.4159369284 0.986875
15.7759306136 0.986875
16.1443308883 0.986875
16.5213340636 0.986875
16.9071410347 0.9875
17.3019573885 0.98875
17.7059935123 0.989375
18.1194647067 0.99
18.5425912999 0.99
18.9755987652 0.990625
19.4187178413 0.990625
19.8721846549 0.9925
20.3362408469 0.99375
20.8111337009 0.99375
21.2971162752 0.994375
21.7944475375 0.995
22.3033925029 0.995625
22.824222375 0.999375
23.3572146909 1
23.9026534684 1
24.460829358 1
25.0320397972 1
25.6165891695 1
26.2147889662 1
26.8269579528 1
27.4534223384 1
28.0945159498 1
28.7505804094 1
29.4219653172 1
30.109028437 1
30.8121358871 1
31.5316623355 1
32.2679911995 1
33.0215148497 1
33.7926348197 1
34.5817620195 1
35.3893169549 1
36.2157299512 1
37.0614413827 1
37.9269019073 1
38.8125727069 1
39.7189257327 1
40.6464439571 1
41.5956216307 1
42.5669645461 1
43.5609903069 1
44.5782286042 1
45.6192214981 1
46.684523707 1
47.7747029034 1
48.8903400156 1
50.0320295383 1
51.2003798484 1
52.39601353 1
53.6195677057 1
54.8716943761 1
56.1530607675 1
57.4643496872 1
58.8062598875 1
60.179506438 1
61.5848211066 1
63.0229527496 1
64.4946677104 1
66.0007502283 1
67.5420028561 1
69.1192468878 1
70.7333227964 1
72.3850906817 1
74.0754307285 1
75.8052436756 1
77.5754512961 1
79.3869968884 1
81.2408457786 1
83.1379858355 1
85.0794279963 1
87.0662068059 1
89.0993809678 1
91.1800339085 1
93.3092743546 1
95.488236924 1
97.7180827298 1
100 1


==> figures/tikz_data/CDF_mpc_bw_01.dat <==
x y
1e-9 0.000518000518001
1.0233520471e-9 0.000550375550376
1.0472494123e-9 0.000550375550376
1.0717048299e-9 0.000615125615126
1.09673133156e-9 0.000679875679876
1.12234225327e-9 0.000744625744626
1.14855124242e-9 0.000777000777001
1.17537226513e-9 0.000874125874126
1.20281961362e-9 0.000874125874126
1.23090791389e-9 0.000938875938876
1.25965213347e-9 0.00100362600363
1.28906758941e-9 0.00100362600363
1.31916995647e-9 0.00106837606838
1.34997527543e-9 0.00113312613313
1.38149996164e-9 0.0011655011655
1.41376081381e-9 0.00123025123025
1.44677502292e-9 0.00123025123025
1.48056018139e-9 0.00126262626263
1.51513429248e-9 0.001295001295
1.55051577983e-9 0.00139212639213
1.58672349735e-9 0.00152162652163
1.62377673919e-9 0.001554001554
1.66169525008e-9 0.0016835016835
1.70049923582e-9 0.00178062678063
1.74020937406e-9 0.00184537684538
1.78084682532e-9 0.00191012691013
1.82243324426e-9 0.00197487697488
1.86499079121e-9 0.00203962703963
1.90854214401e-9 0.00213675213675
1.95311051004e-9 0.00226625226625
1.99871963866e-9 0.00229862729863
2.04539383379e-9 0.00242812742813
2.09315796693e-9 0.0024605024605
2.14203749036e-9 0.00265475265475
2.19205845072e-9 0.00281662781663
2.2432475029e-9 0.00301087801088
2.29563192424e-9 0.00320512820513
2.34923962905e-9 0.00326987826988
2.40409918351e-9 0.00339937839938
2.46023982087e-9 0.003626003626
2.51769145704e-9 0.00369075369075
2.57648470652e-9 0.00404687904688
2.63665089873e-9 0.0042735042735
2.6982220947e-9 0.00450012950013
2.76123110413e-9 0.00475912975913
2.82571150292e-9 0.00521238021238
2.89169765102e-9 0.00537425537426
2.95922471076e-9 0.00563325563326
3.02832866557e-9 0.00595700595701
3.0990463392e-9 0.00608650608651
3.17141541527e-9 0.00628075628076
3.24547445741e-9 0.00666925666926
3.32126292979e-9 0.00705775705776
3.39882121815e-9 0.00741388241388
3.47819065131e-9 0.00770525770526
3.55941352322e-9 0.00812613312613
3.64253311545e-9 0.00838513338513
3.72759372031e-9 0.00877363377363
3.81464066443e-9 0.00916213416213
3.90372033289e-9 0.00955063455063
3.99488019395e-9 0.010101010101
4.08816882439e-9 0.01036001036
4.18363593532e-9 0.010878010878
4.28133239872e-9 0.0114283864284
4.38131027453e-9 0.011914011914
4.48362283841e-9 0.0123672623673
4.5883246101e-9 0.01295001295
4.69547138249e-9 0.0133708883709
4.80512025136e-9 0.013986013986
4.91732964578e-9 0.0147953897954
5.03215935926e-9 0.0156371406371
5.14967058162e-9 0.0166407666408
5.26992593158e-9 0.017353017353
5.39298949013e-9 0.0182271432271
5.5189268347e-9 0.0190365190365
5.64780507407e-9 0.0198782698783
5.77969288415e-9 0.0207847707848
5.91466054459e-9 0.0216912716913
6.05277997619e-9 0.022533022533
6.19412477927e-9 0.0236985236985
6.33877027284e-9 0.0247345247345
6.48679353479e-9 0.0262561512562
6.63827344292e-9 0.0274864024864
6.79329071701e-9 0.0287814037814
6.95192796178e-9 0.0310152810153
7.11426971096e-9 0.0325045325045
7.28040247231e-9 0.0339614089614
7.45041477373e-9 0.0356449106449
7.62439721042e-9 0.0371665371665
7.80244249317e-9 0.0389147889148
7.98464549774e-9 0.0404687904688
8.17110331546e-9 0.0424436674437
8.36191530492e-9 0.0443537943538
8.55718314494e-9 0.0462639212639
8.75701088876e-9 0.048433048433
8.96150501947e-9 0.0508935508936
9.17077450674e-9 0.0531598031598
9.38493086494e-9 0.0553936803937
9.60408821251e-9 0.0582426832427
9.82836333277e-9 0.0602175602176
1.00578757362e-8 0.0627751877752
1.02927477241e-8 0.0651061901062
1.05331044537e-8 0.0676638176638
1.0779074005e-8 0.0708041958042
1.10307874488e-8 0.0740416990417
1.12883789168e-8 0.0772144522145
1.1551985673e-8 0.0804843304843
1.18217481865e-8 0.0845312095312
1.20978102069e-8 0.0875744625745
1.23803188406e-8 0.0911033411033
1.26694246293e-8 0.0947940947941
1.29652816299e-8 0.0984524734525
1.32680474971e-8 0.102952602953
1.35778835672e-8 0.10742035742
1.38949549437e-8 0.112470862471
1.4219430586e-8 0.116711991712
1.45514833987e-8 0.121438746439
1.48912903244e-8 0.126683501684
1.52390324374e-8 0.132154882155
1.55948950406e-8 0.137723387723
1.5959067764e-8 0.142773892774
1.63317446661e-8 0.148180523181
1.67131243367e-8 0.153587153587
1.71034100034e-8 0.159447034447
1.75028096393e-8 0.16588966589
1.79115360743e-8 0.172073297073
1.83298071083e-8 0.178580678581
1.87578456272e-8 0.185444185444
1.91958797217e-8 0.192663817664
1.96441428091e-8 0.199268324268
2.01028737571e-8 0.206617456617
2.05723170119e-8 0.213804713805
2.10527227277e-8 0.221089096089
2.15443469003e-8 0.229247604248
2.20474515038e-8 0.237244237244
2.25623046297e-8 0.245791245791
2.308918063e-8 0.253723128723
2.36283602636e-8 0.262529137529
2.41801308453e-8 0.270590520591
2.47447863996e-8 0.279105154105
2.5322627817e-8 0.287716912717
2.59139630144e-8 0.298465423465
2.65191070992e-8 0.307562807563
2.71383825371e-8 0.316983941984
2.77721193243e-8 0.325757575758
2.84206551627e-8 0.33491970992
2.90843356406e-8 0.344664594665
2.97635144163e-8 0.354377104377
3.04585534067e-8 0.363862988863
3.11698229804e-8 0.374902874903
3.18977021547e-8 0.384939134939
3.26425787977e-8 0.395363895364
3.34048498351e-8 0.404623154623
3.41849214618e-8 0.414788914789
3.49832093578e-8 0.424501424501
3.58001389103e-8 0.434408184408
3.66361454402e-8 0.443926443926
3.7491674434e-8 0.453023828024
3.83671817811e-8 0.461959336959
3.92631340171e-8 0.472157472157
4.01800085718e-8 0.481449106449
4.11182940244e-8 0.491291116291
4.2078490363e-8 0.501456876457
4.30611092517e-8 0.511687386687
4.4066674303e-8 0.521432271432
4.50957213568e-8 0.532051282051
4.61487987658e-8 0.542896917897
4.7226467688e-8 0.553515928516
4.83293023857e-8 0.562904687905
4.94578905312e-8 0.572261072261
5.06128335202e-8 0.582362082362
5.17947467923e-8 0.592430717431
5.30042601588e-8 0.600686350686
5.42420181384e-8 0.610042735043
5.55086803006e-8 0.620240870241
5.68049216173e-8 0.62962962963
5.81314328222e-8 0.639504014504
5.94889207793e-8 0.648536648537
6.08781088591e-8 0.658184408184
6.22997373244e-8 0.666634291634
6.37545637246e-8 0.676379176379
6.52433632993e-8 0.685023310023
6.67669293919e-8 0.692955192955
6.83260738716e-8 0.70214970215
6.99216275666e-8 0.711376586377
7.15544407066e-8 0.720182595183
7.3225383376e-8 0.728761978762
7.49353459774e-8 0.737470862471
7.66852397059e-8 0.746244496244
7.84759970351e-8 0.754759129759
8.03085722139e-8 0.762691012691
8.21839417746e-8 0.770914270914
8.41031050535e-8 0.779008029008
8.60670847238e-8 0.788105413105
8.80769273398e-8 0.796555296555
9.01337038952e-8 0.804810929811
9.22385103936e-8 0.813131313131
9.43924684325e-8 0.820383320383
9.65967258009e-8 0.828541828542
9.88524570913e-8 0.836603211603
1.01160864325e-7 0.844437969438
1.03523177593e-7 0.850945350945
1.05940655712e-7 0.857517482517
1.08414586894e-7 0.864478114478
1.10946289433e-7 0.870014245014
1.13537112409e-7 0.875712250712
1.16188436405e-7 0.881248381248
1.18901674244e-7 0.887496762497
1.21678271741e-7 0.893097643098
1.24519708474e-7 0.89898989899
1.2742749857e-7 0.904202279202
1.30403191518e-7 0.908929033929
1.33448372988e-7 0.91397953898
1.36564665679e-7 0.919548044548
1.39753730184e-7 0.924792799793
1.43017265874e-7 0.930717430717
1.46357011802e-7 0.93660968661
1.49774747635e-7 0.941951566952
1.53272294595e-7 0.94752007252
1.56851516437e-7 0.95282957783
1.60514320436e-7 0.957977207977
1.64262658407e-7 0.962833462833
1.68098527743e-7 0.968045843046
1.72023972479e-7 0.972027972028
1.76041084387e-7 0.975783475783
1.8015200408e-7 0.978761978762
1.84358922164e-7 0.980672105672
1.88664080397e-7 0.982970732971
1.93069772888e-7 0.984621859622
1.97578347318e-7 0.98637011137
2.0219220619e-7 0.988442113442
2.06913808111e-7 0.989801864802
2.11745669104e-7 0.991485366485
2.16690363941e-7 0.99290986791
2.21750527525e-7 0.994237244237
2.26928856288e-7 0.99537037037
2.32228109628e-7 0.996503496503
2.37651111381e-7 0.997248122248
2.43200751327e-7 0.998025123025
2.48879986726e-7 0.998737373737
2.54691843897e-7 0.999158249158
2.60639419831e-7 0.999514374514
2.66725883839e-7 0.999676249676
2.7295447924e-7 0.999805749806
2.79328525095e-7 0.999838124838
2.85851417968e-7 0.99987049987
2.92526633744e-7 0.99987049987
2.99357729472e-7 0.99987049987
3.0634834527e-7 0.99987049987
3.13502206257e-7 0.99987049987
3.20823124542e-7 0.99987049987
3.28315001256e-7 0.99987049987
3.35981828628e-7 0.99987049987
3.43827692114e-7 0.999902874903
3.51856772574e-7 0.999902874903
3.60073348499e-7 0.999902874903
3.68481798291e-7 0.999902874903
3.77086602599e-7 0.999935249935
3.85892346703e-7 0.999935249935
3.94903722958e-7 0.999935249935
4.04125533295e-7 0.999967624968
4.13562691782e-7 0.999967624968
4.23220227238e-7 0.999967624968
4.33103285917e-7 0.999967624968
4.43217134248e-7 0.999967624968
4.53567161641e-7 0.999967624968
4.64158883361e-7 0.999967624968
4.74997943466e-7 1
4.86090117813e-7 1
4.97441317138e-7 1
5.09057590204e-7 1
5.20945127025e-7 1
5.33110262167e-7 1
5.45559478117e-7 1
5.58299408744e-7 1
5.71336842832e-7 1
5.84678727694e-7 1
5.9833217288e-7 1
6.12304453961e-7 1
6.26603016407e-7 1
6.41235479558e-7 1
6.56209640677e-7 1
6.71533479112e-7 1
6.87215160543e-7 1
7.03263041338e-7 1
7.19685673001e-7 1
7.36491806732e-7 1
7.5369039809e-7 1
7.71290611763e-7 1
7.89301826454e-7 1
8.0773363988e-7 1
8.2659587388e-7 1
8.45898579657e-7 1
8.65652043129e-7 1
8.8586679041e-7 1
9.06553593422e-7 1
9.27723475631e-7 1
9.49387717928e-7 1
9.7155786463e-7 1
9.94245729643e-7 1
0.00000101746340275 1
0.00000104122325605 1
0.00000106553795056 1
0.00000109042044297 1
0.00000111588399251 1
0.00000114194216806 1
0.00000116860885535 1
0.00000119589826437 1
0.00000122382493697 1
0.00000125240375454 1
0.000001281649946 1
0.0000013115790959 1
0.00000134220715272 1
0.00000137355043736 1
0.00000140562565186 1
0.00000143844988829 1
0.00000147204063783 1
0.00000150641580013 1
0.00000154159369284 1
0.00000157759306136 1
0.00000161443308883 1
0.00000165213340636 1
0.00000169071410347 1
0.00000173019573885 1
0.00000177059935123 1
0.00000181194647067 1
0.00000185425912999 1
0.00000189755987652 1
0.00000194187178413 1
0.00000198721846549 1
0.00000203362408469 1
0.00000208111337009 1
0.00000212971162752 1
0.00000217944475375 1
0.00000223033925029 1
0.0000022824222375 1
0.00000233572146909 1
0.00000239026534684 1
0.0000024460829358 1
0.00000250320397972 1
0.00000256165891695 1
0.00000262147889662 1
0.00000268269579528 1
0.00000274534223384 1
0.00000280945159498 1
0.00000287505804094 1
0.00000294219653172 1
0.0000030109028437 1
0.00000308121358871 1
0.00000315316623355 1
0.00000322679911995 1
0.00000330215148497 1
0.00000337926348197 1
0.00000345817620195 1
0.00000353893169549 1
0.00000362157299512 1
0.00000370614413827 1
0.00000379269019073 1
0.00000388125727069 1
0.00000397189257327 1
0.00000406464439571 1
0.00000415956216307 1
0.00000425669645461 1
0.00000435609903069 1
0.00000445782286042 1
0.00000456192214981 1
0.0000046684523707 1
0.00000477747029034 1
0.00000488903400156 1
0.00000500320295383 1
0.00000512003798484 1
0.000005239601353 1
0.00000536195677057 1
0.00000548716943761 1
0.00000561530607675 1
0.00000574643496872 1
0.00000588062598875 1
0.0000060179506438 1
0.00000615848211066 1
0.00000630229527496 1
0.00000644946677104 1
0.00000660007502283 1
0.00000675420028561 1
0.00000691192468878 1
0.00000707333227964 1
0.00000723850906817 1
0.00000740754307285 1
0.00000758052436756 1
0.00000775754512961 1
0.00000793869968884 1
0.00000812408457786 1
0.00000831379858355 1
0.00000850794279963 1
0.00000870662068059 1
0.00000890993809678 1
0.00000911800339085 1
0.00000933092743546 1
0.0000095488236924 1
0.00000977180827298 1
0.00001 1


==> figures/tikz_data/CDF_mpc_bw_02.dat <==
x y
1e-9 0.00032375032375
1.0233520471e-9 0.00032375032375
1.0472494123e-9 0.00032375032375
1.0717048299e-9 0.00032375032375
1.09673133156e-9 0.00032375032375
1.12234225327e-9 0.000356125356125
1.14855124242e-9 0.000420875420875
1.17537226513e-9 0.00045325045325
1.20281961362e-9 0.000485625485625
1.23090791389e-9 0.000518000518001
1.25965213347e-9 0.000550375550376
1.28906758941e-9 0.000582750582751
1.31916995647e-9 0.000582750582751
1.34997527543e-9 0.000582750582751
1.38149996164e-9 0.000647500647501
1.41376081381e-9 0.000679875679876
1.44677502292e-9 0.000712250712251
1.48056018139e-9 0.000744625744626
1.51513429248e-9 0.000777000777001
1.55051577983e-9 0.000809375809376
1.58672349735e-9 0.000841750841751
1.62377673919e-9 0.000906500906501
1.66169525008e-9 0.000906500906501
1.70049923582e-9 0.000938875938876
1.74020937406e-9 0.001036001036
1.78084682532e-9 0.00106837606838
1.82243324426e-9 0.00106837606838
1.86499079121e-9 0.00110075110075
1.90854214401e-9 0.00113312613313
1.95311051004e-9 0.0011655011655
1.99871963866e-9 0.0011655011655
2.04539383379e-9 0.00119787619788
2.09315796693e-9 0.00119787619788
2.14203749036e-9 0.00126262626263
2.19205845072e-9 0.00132737632738
2.2432475029e-9 0.00139212639213
2.29563192424e-9 0.00148925148925
2.34923962905e-9 0.00161875161875
2.40409918351e-9 0.00174825174825
2.46023982087e-9 0.001813001813
2.51769145704e-9 0.00184537684538
2.57648470652e-9 0.00187775187775
2.63665089873e-9 0.0019425019425
2.6982220947e-9 0.00210437710438
2.76123110413e-9 0.00216912716913
2.82571150292e-9 0.00229862729863
2.89169765102e-9 0.002331002331
2.95922471076e-9 0.0024605024605
3.02832866557e-9 0.00262237762238
3.0990463392e-9 0.002849002849
3.17141541527e-9 0.00294612794613
3.24547445741e-9 0.003108003108
3.32126292979e-9 0.00333462833463
3.39882121815e-9 0.00352887852888
3.47819065131e-9 0.00365837865838
3.55941352322e-9 0.00378787878788
3.64253311545e-9 0.00394975394975
3.72759372031e-9 0.004144004144
3.81464066443e-9 0.00430587930588
3.90372033289e-9 0.00446775446775
3.99488019395e-9 0.00456487956488
4.08816882439e-9 0.00462962962963
4.18363593532e-9 0.00498575498575
4.28133239872e-9 0.00524475524476
4.38131027453e-9 0.00547138047138
4.48362283841e-9 0.00579513079513
4.5883246101e-9 0.00595700595701
4.69547138249e-9 0.00618363118363
4.80512025136e-9 0.00641025641026
4.91732964578e-9 0.00660450660451
5.03215935926e-9 0.00683113183113
5.14967058162e-9 0.00709013209013
5.26992593158e-9 0.00741388241388
5.39298949013e-9 0.00777000777001
5.5189268347e-9 0.00812613312613
5.64780507407e-9 0.00844988344988
5.77969288415e-9 0.00890313390313
5.91466054459e-9 0.00919450919451
6.05277997619e-9 0.00971250971251
6.19412477927e-9 0.0101657601658
6.33877027284e-9 0.0107485107485
6.48679353479e-9 0.0113312613313
6.63827344292e-9 0.011655011655
6.79329071701e-9 0.0119787619788
6.95192796178e-9 0.0123996373996
7.11426971096e-9 0.0131118881119
7.28040247231e-9 0.0139212639213
7.45041477373e-9 0.0143745143745
7.62439721042e-9 0.0149896399896
7.80244249317e-9 0.0156695156695
7.98464549774e-9 0.016058016058
8.17110331546e-9 0.016835016835
8.36191530492e-9 0.0177091427091
8.55718314494e-9 0.0185832685833
8.75701088876e-9 0.0193602693603
8.96150501947e-9 0.0204286454286
9.17077450674e-9 0.0213027713028
9.38493086494e-9 0.0221445221445
9.60408821251e-9 0.0231805231805
9.82836333277e-9 0.0241193991194
1.00578757362e-8 0.0255115255115
1.02927477241e-8 0.0266446516447
1.05331044537e-8 0.0275835275835
1.0779074005e-8 0.0291051541052
1.10307874488e-8 0.0307562807563
1.12883789168e-8 0.0320189070189
1.1551985673e-8 0.0332815332815
1.18217481865e-8 0.0347384097384
1.20978102069e-8 0.0361952861953
1.23803188406e-8 0.0377169127169
1.26694246293e-8 0.0392709142709
1.29652816299e-8 0.0409544159544
1.32680474971e-8 0.0422817922818
1.35778835672e-8 0.0442242942243
1.38949549437e-8 0.0462639212639
1.4219430586e-8 0.0484006734007
1.45514833987e-8 0.0506345506346
1.48912903244e-8 0.0531598031598
1.52390324374e-8 0.0548756798757
1.55948950406e-8 0.0568505568506
1.5959067764e-8 0.0592139342139
1.63317446661e-8 0.0619981869982
1.67131243367e-8 0.0646529396529
1.71034100034e-8 0.0677285677286
1.75028096393e-8 0.0703833203833
1.79115360743e-8 0.0733618233618
1.83298071083e-8 0.07578995079
1.87578456272e-8 0.078897953898
1.91958797217e-8 0.082523957524
1.96441428091e-8 0.0859233359233
2.01028737571e-8 0.0891608391608
2.05723170119e-8 0.0922688422688
2.10527227277e-8 0.0958948458948
2.15443469003e-8 0.100038850039
2.20474515038e-8 0.103535353535
2.25623046297e-8 0.107517482517
2.308918063e-8 0.111208236208
2.36283602636e-8 0.115773115773
2.41801308453e-8 0.119658119658
2.47447863996e-8 0.124546749547
2.5322627817e-8 0.129305879306
2.59139630144e-8 0.133935508936
2.65191070992e-8 0.139568764569
2.71383825371e-8 0.143712768713
2.77721193243e-8 0.148828023828
2.84206551627e-8 0.154526029526
2.90843356406e-8 0.159706034706
2.97635144163e-8 0.164950789951
3.04585534067e-8 0.171037296037
3.11698229804e-8 0.176573426573
3.18977021547e-8 0.181785806786
3.26425787977e-8 0.187257187257
3.34048498351e-8 0.193052318052
3.41849214618e-8 0.19943019943
3.49832093578e-8 0.205872830873
3.58001389103e-8 0.212056462056
3.66361454402e-8 0.219340844341
3.7491674434e-8 0.227207977208
3.83671817811e-8 0.234200984201
3.92631340171e-8 0.241226366226
4.01800085718e-8 0.248251748252
4.11182940244e-8 0.256313131313
4.2078490363e-8 0.264115514116
4.30611092517e-8 0.271367521368
4.4066674303e-8 0.278781403781
4.50957213568e-8 0.286778036778
4.61487987658e-8 0.296037296037
4.7226467688e-8 0.305037555038
4.83293023857e-8 0.313714063714
4.94578905312e-8 0.32307044807
5.06128335202e-8 0.332685832686
5.17947467923e-8 0.342074592075
5.30042601588e-8 0.352402227402
5.42420181384e-8 0.36340973841
5.55086803006e-8 0.375
5.68049216173e-8 0.384744884745
5.81314328222e-8 0.39504014504
5.94889207793e-8 0.406371406371
6.08781088591e-8 0.417605542606
6.22997373244e-8 0.427997927998
6.37545637246e-8 0.439102564103
6.52433632993e-8 0.451307951308
6.67669293919e-8 0.462574462574
6.83260738716e-8 0.473938098938
6.99216275666e-8 0.48569023569
7.15544407066e-8 0.497668997669
7.3225383376e-8 0.509583009583
7.49353459774e-8 0.52207977208
7.66852397059e-8 0.533249158249
7.84759970351e-8 0.546004921005
8.03085722139e-8 0.558307433307
8.21839417746e-8 0.570804195804
8.41031050535e-8 0.583074333074
8.60670847238e-8 0.593660968661
8.80769273398e-8 0.605283605284
9.01337038952e-8 0.6171004921
9.22385103936e-8 0.628528878529
9.43924684325e-8 0.640054390054
9.65967258009e-8 0.652356902357
9.88524570913e-8 0.664562289562
1.01160864325e-7 0.67556980057
1.03523177593e-7 0.686188811189
1.05940655712e-7 0.69807044807
1.08414586894e-7 0.708300958301
1.10946289433e-7 0.719049469049
1.13537112409e-7 0.729118104118
1.16188436405e-7 0.741032116032
1.18901674244e-7 0.751780626781
1.21678271741e-7 0.761752136752
1.24519708474e-7 0.771464646465
1.2742749857e-7 0.782893032893
1.30403191518e-7 0.793317793318
1.33448372988e-7 0.802512302512
1.36564665679e-7 0.811674436674
1.39753730184e-7 0.820868945869
1.43017265874e-7 0.828218078218
1.46357011802e-7 0.836473711474
1.49774747635e-7 0.844114219114
1.53272294595e-7 0.851236726237
1.56851516437e-7 0.857841232841
1.60514320436e-7 0.864542864543
1.64262658407e-7 0.871373996374
1.68098527743e-7 0.878399378399
1.72023972479e-7 0.884324009324
1.76041084387e-7 0.890928515929
1.8015200408e-7 0.896205646206
1.84358922164e-7 0.901385651386
1.88664080397e-7 0.906047656048
1.93069772888e-7 0.910515410515
1.97578347318e-7 0.914983164983
2.0219220619e-7 0.919256669257
2.06913808111e-7 0.92421004921
2.11745669104e-7 0.927933177933
2.16690363941e-7 0.931785806786
2.21750527525e-7 0.935444185444
2.26928856288e-7 0.939102564103
2.32228109628e-7 0.942113442113
2.37651111381e-7 0.94628982129
2.43200751327e-7 0.949883449883
2.48879986726e-7 0.952505827506
2.54691843897e-7 0.955451955452
2.60639419831e-7 0.958527583528
2.66725883839e-7 0.960988085988
2.7295447924e-7 0.963578088578
2.79328525095e-7 0.966232841233
2.85851417968e-7 0.967786842787
2.92526633744e-7 0.969405594406
2.99357729472e-7 0.970894845895
3.0634834527e-7 0.972545972546
3.13502206257e-7 0.973873348873
3.20823124542e-7 0.975297850298
3.28315001256e-7 0.976333851334
3.35981828628e-7 0.976916601917
3.43827692114e-7 0.977758352758
3.51856772574e-7 0.978923853924
3.60073348499e-7 0.97983035483
3.68481798291e-7 0.980672105672
3.77086602599e-7 0.981157731158
3.85892346703e-7 0.982226107226
3.94903722958e-7 0.982905982906
4.04125533295e-7 0.983391608392
4.13562691782e-7 0.984103859104
4.23220227238e-7 0.984945609946
4.33103285917e-7 0.98569023569
4.43217134248e-7 0.986629111629
4.53567161641e-7 0.987373737374
4.64158883361e-7 0.988539238539
4.74997943466e-7 0.989542864543
4.86090117813e-7 0.990222740223
4.97441317138e-7 0.990934990935
5.09057590204e-7 0.991517741518
5.20945127025e-7 0.991809116809
5.33110262167e-7 0.9921004921
5.45559478117e-7 0.992456617457
5.58299408744e-7 0.992974617975
5.71336842832e-7 0.993104118104
5.84678727694e-7 0.993557368557
5.9833217288e-7 0.993816368816
6.12304453961e-7 0.994010619011
6.26603016407e-7 0.994431494431
6.41235479558e-7 0.994787619788
6.56209640677e-7 0.995078995079
6.71533479112e-7 0.9954998705
6.87215160543e-7 0.995694120694
7.03263041338e-7 0.995953120953
7.19685673001e-7 0.996244496244
7.36491806732e-7 0.996535871536
7.5369039809e-7 0.996697746698
7.71290611763e-7 0.996924371924
7.89301826454e-7 0.997150997151
8.0773363988e-7 0.997345247345
8.2659587388e-7 0.997507122507
8.45898579657e-7 0.997668997669
8.65652043129e-7 0.997895622896
8.8586679041e-7 0.997992747993
9.06553593422e-7 0.998186998187
9.27723475631e-7 0.998219373219
9.49387717928e-7 0.998348873349
9.7155786463e-7 0.998413623414
9.94245729643e-7 0.998478373478
0.00000101746340275 0.998510748511
0.00000104122325605 0.99864024864
0.00000106553795056 0.998737373737
0.00000109042044297 0.99876974877
0.00000111588399251 0.998802123802
0.00000114194216806 0.998834498834
0.00000116860885535 0.998899248899
0.00000119589826437 0.998899248899
0.00000122382493697 0.999028749029
0.00000125240375454 0.999093499093
0.000001281649946 0.999093499093
0.0000013115790959 0.999190624191
0.00000134220715272 0.999222999223
0.00000137355043736 0.999255374255
0.00000140562565186 0.99932012432
0.00000143844988829 0.999352499352
0.00000147204063783 0.999352499352
0.00000150641580013 0.999352499352
0.00000154159369284 0.999384874385
0.00000157759306136 0.999384874385
0.00000161443308883 0.999417249417
0.00000165213340636 0.999417249417
0.00000169071410347 0.999417249417
0.00000173019573885 0.999481999482
0.00000177059935123 0.999481999482
0.00000181194647067 0.999481999482
0.00000185425912999 0.999579124579
0.00000189755987652 0.999579124579
0.00000194187178413 0.999579124579
0.00000198721846549 0.999611499611
0.00000203362408469 0.999643874644
0.00000208111337009 0.999643874644
0.00000212971162752 0.999643874644
0.00000217944475375 0.999676249676
0.00000223033925029 0.999773374773
0.0000022824222375 0.999773374773
0.00000233572146909 0.999805749806
0.00000239026534684 0.999805749806
0.0000024460829358 0.999838124838
0.00000250320397972 0.999838124838
0.00000256165891695 0.999838124838
0.00000262147889662 0.999838124838
0.00000268269579528 0.999838124838
0.00000274534223384 0.99987049987
0.00000280945159498 0.99987049987
0.00000287505804094 0.99987049987
0.00000294219653172 0.99987049987
0.0000030109028437 0.999935249935
0.00000308121358871 0.999935249935
0.00000315316623355 0.999935249935
0.00000322679911995 0.999967624968
0.00000330215148497 0.999967624968
0.00000337926348197 0.999967624968
0.00000345817620195 0.999967624968
0.00000353893169549 1
0.00000362157299512 1
0.00000370614413827 1
0.00000379269019073 1
0.00000388125727069 1
0.00000397189257327 1
0.00000406464439571 1
0.00000415956216307 1
0.00000425669645461 1
0.00000435609903069 1
0.00000445782286042 1
0.00000456192214981 1
0.0000046684523707 1
0.00000477747029034 1
0.00000488903400156 1
0.00000500320295383 1
0.00000512003798484 1
0.000005239601353 1
0.00000536195677057 1
0.00000548716943761 1
0.00000561530607675 1
0.00000574643496872 1
0.00000588062598875 1
0.0000060179506438 1
0.00000615848211066 1
0.00000630229527496 1
0.00000644946677104 1
0.00000660007502283 1
0.00000675420028561 1
0.00000691192468878 1
0.00000707333227964 1
0.00000723850906817 1
0.00000740754307285 1
0.00000758052436756 1
0.00000775754512961 1
0.00000793869968884 1
0.00000812408457786 1
0.00000831379858355 1
0.00000850794279963 1
0.00000870662068059 1
0.00000890993809678 1
0.00000911800339085 1
0.00000933092743546 1
0.0000095488236924 1
0.00000977180827298 1
0.00001 1


==> figures/tikz_data/CDF_mpc_bw_03.dat <==
x y
1e-9 0
1.0233520471e-9 0
1.0472494123e-9 0
1.0717048299e-9 0
1.09673133156e-9 0
1.12234225327e-9 0
1.14855124242e-9 0
1.17537226513e-9 0
1.20281961362e-9 0
1.23090791389e-9 0
1.25965213347e-9 0
1.28906758941e-9 0
1.31916995647e-9 0
1.34997527543e-9 0
1.38149996164e-9 0
1.41376081381e-9 0.000032375032375
1.44677502292e-9 0.0000647500647501
1.48056018139e-9 0.0000647500647501
1.51513429248e-9 0.0000971250971251
1.55051577983e-9 0.0000971250971251
1.58672349735e-9 0.0000971250971251
1.62377673919e-9 0.0000971250971251
1.66169525008e-9 0.0000971250971251
1.70049923582e-9 0.0000971250971251
1.74020937406e-9 0.0000971250971251
1.78084682532e-9 0.0000971250971251
1.82243324426e-9 0.0000971250971251
1.86499079121e-9 0.0001295001295
1.90854214401e-9 0.0001295001295
1.95311051004e-9 0.0001295001295
1.99871963866e-9 0.0001295001295
2.04539383379e-9 0.0001295001295
2.09315796693e-9 0.0001295001295
2.14203749036e-9 0.000161875161875
2.19205845072e-9 0.00019425019425
2.2432475029e-9 0.00019425019425
2.29563192424e-9 0.000226625226625
2.34923962905e-9 0.000291375291375
2.40409918351e-9 0.000291375291375
2.46023982087e-9 0.000356125356125
2.51769145704e-9 0.000420875420875
2.57648470652e-9 0.000518000518001
2.63665089873e-9 0.000518000518001
2.6982220947e-9 0.000550375550376
2.76123110413e-9 0.000550375550376
2.82571150292e-9 0.000550375550376
2.89169765102e-9 0.000615125615126
2.95922471076e-9 0.000679875679876
3.02832866557e-9 0.000712250712251
3.0990463392e-9 0.000809375809376
3.17141541527e-9 0.000841750841751
3.24547445741e-9 0.000874125874126
3.32126292979e-9 0.00100362600363
3.39882121815e-9 0.00106837606838
3.47819065131e-9 0.00110075110075
3.55941352322e-9 0.0011655011655
3.64253311545e-9 0.00132737632738
3.72759372031e-9 0.00148925148925
3.81464066443e-9 0.00152162652163
3.90372033289e-9 0.001554001554
3.99488019395e-9 0.0016835016835
4.08816882439e-9 0.00171587671588
4.18363593532e-9 0.00174825174825
4.28133239872e-9 0.001813001813
4.38131027453e-9 0.0019425019425
4.48362283841e-9 0.00197487697488
4.5883246101e-9 0.002072002072
4.69547138249e-9 0.00226625226625
4.80512025136e-9 0.00226625226625
4.91732964578e-9 0.00239575239575
5.03215935926e-9 0.0027195027195
5.14967058162e-9 0.00281662781663
5.26992593158e-9 0.00301087801088
5.39298949013e-9 0.00314037814038
5.5189268347e-9 0.00320512820513
5.64780507407e-9 0.00333462833463
5.77969288415e-9 0.00352887852888
5.91466054459e-9 0.00378787878788
6.05277997619e-9 0.00394975394975
6.19412477927e-9 0.00411162911163
6.33877027284e-9 0.004403004403
6.48679353479e-9 0.0045325045325
6.63827344292e-9 0.00469437969438
6.79329071701e-9 0.00475912975913
6.95192796178e-9 0.00505050505051
7.11426971096e-9 0.00527713027713
7.28040247231e-9 0.00543900543901
7.45041477373e-9 0.00576275576276
7.62439721042e-9 0.00615125615126
7.80244249317e-9 0.00644263144263
7.98464549774e-9 0.00660450660451
8.17110331546e-9 0.00692825692826
8.36191530492e-9 0.00715488215488
8.55718314494e-9 0.00741388241388
8.75701088876e-9 0.00777000777001
8.96150501947e-9 0.00825563325563
9.17077450674e-9 0.00867650867651
9.38493086494e-9 0.00893550893551
9.60408821251e-9 0.00942113442113
9.82836333277e-9 0.00980963480963
1.00578757362e-8 0.0105542605543
1.02927477241e-8 0.0111693861694
1.05331044537e-8 0.0118492618493
1.0779074005e-8 0.0124643874644
1.10307874488e-8 0.0128205128205
1.12883789168e-8 0.0132413882414
1.1551985673e-8 0.0137917637918
1.18217481865e-8 0.0144392644393
1.20978102069e-8 0.0154428904429
1.23803188406e-8 0.0161227661228
1.26694246293e-8 0.0171263921264
1.29652816299e-8 0.0175148925149
1.32680474971e-8 0.018389018389
1.35778835672e-8 0.0189393939394
1.38949549437e-8 0.0196516446516
1.4219430586e-8 0.0205581455581
1.45514833987e-8 0.0216588966589
1.48912903244e-8 0.022792022792
1.52390324374e-8 0.0240222740223
1.55948950406e-8 0.0253172753173
1.5959067764e-8 0.0264504014504
1.63317446661e-8 0.0277777777778
1.67131243367e-8 0.0292346542347
1.71034100034e-8 0.0307562807563
1.75028096393e-8 0.0320189070189
1.79115360743e-8 0.0336052836053
1.83298071083e-8 0.0351916601917
1.87578456272e-8 0.0368751618752
1.91958797217e-8 0.0386557886558
1.96441428091e-8 0.0405335405335
2.01028737571e-8 0.041699041699
2.05723170119e-8 0.0436415436415
2.10527227277e-8 0.0453897953898
2.15443469003e-8 0.0472351722352
2.20474515038e-8 0.0496956746957
2.25623046297e-8 0.0523180523181
2.308918063e-8 0.0543253043253
2.36283602636e-8 0.0568505568506
2.41801308453e-8 0.0591815591816
2.47447863996e-8 0.0615125615126
2.5322627817e-8 0.0642320642321
2.59139630144e-8 0.0668868168868
2.65191070992e-8 0.0701566951567
2.71383825371e-8 0.0736208236208
2.77721193243e-8 0.0774087024087
2.84206551627e-8 0.080192955193
2.90843356406e-8 0.083818958819
2.97635144163e-8 0.0868298368298
3.04585534067e-8 0.0898407148407
3.11698229804e-8 0.0934343434343
3.18977021547e-8 0.097286972287
3.26425787977e-8 0.101236726237
3.34048498351e-8 0.105121730122
3.41849214618e-8 0.109265734266
3.49832093578e-8 0.113571613572
3.58001389103e-8 0.118298368298
3.66361454402e-8 0.122895622896
3.7491674434e-8 0.127428127428
3.83671817811e-8 0.13332038332
3.92631340171e-8 0.138824138824
4.01800085718e-8 0.143745143745
4.11182940244e-8 0.148698523699
4.2078490363e-8 0.154752654753
4.30611092517e-8 0.160288785289
4.4066674303e-8 0.166407666408
4.50957213568e-8 0.171846671847
4.61487987658e-8 0.17735042735
4.7226467688e-8 0.184537684538
4.83293023857e-8 0.190947940948
4.94578905312e-8 0.197584822585
5.06128335202e-8 0.204772079772
5.17947467923e-8 0.212121212121
5.30042601588e-8 0.219729344729
5.42420181384e-8 0.227207977208
5.55086803006e-8 0.235269360269
5.68049216173e-8 0.243104118104
5.81314328222e-8 0.250647500648
5.94889207793e-8 0.259388759389
6.08781088591e-8 0.26757964258
6.22997373244e-8 0.275479150479
6.37545637246e-8 0.284188034188
6.52433632993e-8 0.293026418026
6.67669293919e-8 0.301346801347
6.83260738716e-8 0.309958559959
6.99216275666e-8 0.319444444444
7.15544407066e-8 0.328056203056
7.3225383376e-8 0.337703962704
7.49353459774e-8 0.347643097643
7.66852397059e-8 0.356643356643
7.84759970351e-8 0.365675990676
8.03085722139e-8 0.375323750324
8.21839417746e-8 0.384162134162
8.41031050535e-8 0.39504014504
8.60670847238e-8 0.405367780368
8.80769273398e-8 0.41508029008
9.01337038952e-8 0.425019425019
9.22385103936e-8 0.435541310541
9.43924684325e-8 0.445998445998
9.65967258009e-8 0.456099456099
9.88524570913e-8 0.466103341103
1.01160864325e-7 0.477693602694
1.03523177593e-7 0.48828023828
1.05940655712e-7 0.500161875162
1.08414586894e-7 0.510651385651
1.10946289433e-7 0.522986272986
1.13537112409e-7 0.534447034447
1.16188436405e-7 0.546004921005
1.18901674244e-7 0.557239057239
1.21678271741e-7 0.568829318829
1.24519708474e-7 0.580937580938
1.2742749857e-7 0.592430717431
1.30403191518e-7 0.603211603212
1.33448372988e-7 0.615125615126
1.36564665679e-7 0.626133126133
1.39753730184e-7 0.637982387982
1.43017265874e-7 0.64843952344
1.46357011802e-7 0.659123284123
1.49774747635e-7 0.669742294742
1.53272294595e-7 0.680490805491
1.56851516437e-7 0.690883190883
1.60514320436e-7 0.701664076664
1.64262658407e-7 0.711376586377
1.68098527743e-7 0.721639471639
1.72023972479e-7 0.730898730899
1.76041084387e-7 0.739769489769
1.8015200408e-7 0.749352499352
1.84358922164e-7 0.758223258223
1.88664080397e-7 0.766576016576
1.93069772888e-7 0.773957523958
1.97578347318e-7 0.78175990676
2.0219220619e-7 0.791245791246
2.06913808111e-7 0.799663299663
2.11745669104e-7 0.808372183372
2.16690363941e-7 0.815883190883
2.21750527525e-7 0.824300699301
2.26928856288e-7 0.832135457135
2.32228109628e-7 0.840585340585
2.37651111381e-7 0.848679098679
2.43200751327e-7 0.855251230251
2.48879986726e-7 0.862859362859
2.54691843897e-7 0.86981999482
2.60639419831e-7 0.875518000518
2.66725883839e-7 0.88085988086
2.7295447924e-7 0.885586635587
2.79328525095e-7 0.891349391349
2.85851417968e-7 0.895946645947
2.92526633744e-7 0.900997150997
2.99357729472e-7 0.90484977985
3.0634834527e-7 0.909285159285
3.13502206257e-7 0.913105413105
3.20823124542e-7 0.91767029267
3.28315001256e-7 0.921587671588
3.35981828628e-7 0.925019425019
3.43827692114e-7 0.928289303289
3.51856772574e-7 0.931105931106
3.60073348499e-7 0.934926184926
3.68481798291e-7 0.938196063196
3.77086602599e-7 0.940850815851
3.85892346703e-7 0.943408443408
3.94903722958e-7 0.945771820772
4.04125533295e-7 0.948038073038
4.13562691782e-7 0.950433825434
4.23220227238e-7 0.952408702409
4.33103285917e-7 0.95473970474
4.43217134248e-7 0.9572002072
4.53567161641e-7 0.959336959337
4.64158883361e-7 0.961506086506
4.74997943466e-7 0.963383838384
4.86090117813e-7 0.964873089873
4.97441317138e-7 0.966394716395
5.09057590204e-7 0.967819217819
5.20945127025e-7 0.969211344211
5.33110262167e-7 0.970635845636
5.45559478117e-7 0.972092722093
5.58299408744e-7 0.973517223517
5.71336842832e-7 0.975006475006
5.84678727694e-7 0.976269101269
5.9833217288e-7 0.977531727532
6.12304453961e-7 0.978632478632
6.26603016407e-7 0.979668479668
6.41235479558e-7 0.980672105672
6.56209640677e-7 0.98186998187
6.71533479112e-7 0.982905982906
6.87215160543e-7 0.983844858845
7.03263041338e-7 0.984492359492
7.19685673001e-7 0.985075110075
7.36491806732e-7 0.985593110593
7.5369039809e-7 0.986434861435
7.71290611763e-7 0.987276612277
7.89301826454e-7 0.988053613054
8.0773363988e-7 0.988247863248
8.2659587388e-7 0.988830613831
8.45898579657e-7 0.98951048951
8.65652043129e-7 0.989963739964
8.8586679041e-7 0.990643615644
9.06553593422e-7 0.991193991194
9.27723475631e-7 0.991614866615
9.49387717928e-7 0.991970991971
9.7155786463e-7 0.992294742295
9.94245729643e-7 0.992747992748
0.00000101746340275 0.993136493136
0.00000104122325605 0.993524993525
0.00000106553795056 0.993783993784
0.00000109042044297 0.994042994043
0.00000111588399251 0.994399119399
0.00000114194216806 0.994593369593
0.00000116860885535 0.994787619788
0.00000119589826437 0.995208495208
0.00000122382493697 0.995467495467
0.00000125240375454 0.995564620565
0.000001281649946 0.995888370888
0.0000013115790959 0.996114996115
0.00000134220715272 0.996276871277
0.00000137355043736 0.996471121471
0.00000140562565186 0.996600621601
0.00000143844988829 0.996891996892
0.00000147204063783 0.997021497021
0.00000150641580013 0.997183372183
0.00000154159369284 0.997377622378
0.00000157759306136 0.997539497539
0.00000161443308883 0.997636622637
0.00000165213340636 0.997766122766
0.00000169071410347 0.997863247863
0.00000173019573885 0.99796037296
0.00000177059935123 0.998057498057
0.00000181194647067 0.998219373219
0.00000185425912999 0.998284123284
0.00000189755987652 0.998381248381
0.00000194187178413 0.998543123543
0.00000198721846549 0.998672623673
0.00000203362408469 0.998704998705
0.00000208111337009 0.99876974877
0.00000212971162752 0.99876974877
0.00000217944475375 0.99876974877
0.00000223033925029 0.998834498834
0.0000022824222375 0.998963998964
0.00000233572146909 0.999028749029
0.00000239026534684 0.999061124061
0.0000024460829358 0.999061124061
0.00000250320397972 0.999125874126
0.00000256165891695 0.999125874126
0.00000262147889662 0.999190624191
0.00000268269579528 0.999222999223
0.00000274534223384 0.999222999223
0.00000280945159498 0.999222999223
0.00000287505804094 0.999287749288
0.00000294219653172 0.999417249417
0.0000030109028437 0.999417249417
0.00000308121358871 0.99944962445
0.00000315316623355 0.99944962445
0.00000322679911995 0.999514374514
0.00000330215148497 0.999514374514
0.00000337926348197 0.999611499611
0.00000345817620195 0.999708624709
0.00000353893169549 0.999708624709
0.00000362157299512 0.999708624709
0.00000370614413827 0.999708624709
0.00000379269019073 0.999740999741
0.00000388125727069 0.999773374773
0.00000397189257327 0.999838124838
0.00000406464439571 0.99987049987
0.00000415956216307 0.99987049987
0.00000425669645461 0.99987049987
0.00000435609903069 0.99987049987
0.00000445782286042 0.999902874903
0.00000456192214981 0.999935249935
0.0000046684523707 0.999935249935
0.00000477747029034 0.999935249935
0.00000488903400156 0.999935249935
0.00000500320295383 0.999935249935
0.00000512003798484 0.999935249935
0.000005239601353 0.999935249935
0.00000536195677057 0.999935249935
0.00000548716943761 0.999935249935
0.00000561530607675 0.999935249935
0.00000574643496872 0.999935249935
0.00000588062598875 0.999935249935
0.0000060179506438 0.999935249935
0.00000615848211066 0.999967624968
0.00000630229527496 0.999967624968
0.00000644946677104 0.999967624968
0.00000660007502283 0.999967624968
0.00000675420028561 0.999967624968
0.00000691192468878 0.999967624968
0.00000707333227964 0.999967624968
0.00000723850906817 0.999967624968
0.00000740754307285 0.999967624968
0.00000758052436756 0.999967624968
0.00000775754512961 0.999967624968
0.00000793869968884 0.999967624968
0.00000812408457786 0.999967624968
0.00000831379858355 0.999967624968
0.00000850794279963 0.999967624968
0.00000870662068059 1
0.00000890993809678 1
0.00000911800339085 1
0.00000933092743546 1
0.0000095488236924 1
0.00000977180827298 1
0.00001 1


==> figures/tikz_data/CDF_mpc_bw_04.dat <==
x y
1e-9 0.0000647500647501
1.0233520471e-9 0.0000647500647501
1.0472494123e-9 0.0000647500647501
1.0717048299e-9 0.0000971250971251
1.09673133156e-9 0.0000971250971251
1.12234225327e-9 0.0000971250971251
1.14855124242e-9 0.0000971250971251
1.17537226513e-9 0.0000971250971251
1.20281961362e-9 0.0000971250971251
1.23090791389e-9 0.0000971250971251
1.25965213347e-9 0.0000971250971251
1.28906758941e-9 0.0000971250971251
1.31916995647e-9 0.0000971250971251
1.34997527543e-9 0.0000971250971251
1.38149996164e-9 0.0000971250971251
1.41376081381e-9 0.0000971250971251
1.44677502292e-9 0.0000971250971251
1.48056018139e-9 0.0000971250971251
1.51513429248e-9 0.0000971250971251
1.55051577983e-9 0.0000971250971251
1.58672349735e-9 0.0000971250971251
1.62377673919e-9 0.0000971250971251
1.66169525008e-9 0.0000971250971251
1.70049923582e-9 0.0000971250971251
1.74020937406e-9 0.0000971250971251
1.78084682532e-9 0.0000971250971251
1.82243324426e-9 0.0000971250971251
1.86499079121e-9 0.0000971250971251
1.90854214401e-9 0.0000971250971251
1.95311051004e-9 0.0000971250971251
1.99871963866e-9 0.0000971250971251
2.04539383379e-9 0.0000971250971251
2.09315796693e-9 0.0001295001295
2.14203749036e-9 0.0001295001295
2.19205845072e-9 0.0001295001295
2.2432475029e-9 0.0001295001295
2.29563192424e-9 0.0001295001295
2.34923962905e-9 0.0001295001295
2.40409918351e-9 0.0001295001295
2.46023982087e-9 0.0001295001295
2.51769145704e-9 0.0001295001295
2.57648470652e-9 0.000161875161875
2.63665089873e-9 0.00019425019425
2.6982220947e-9 0.00019425019425
2.76123110413e-9 0.00019425019425
2.82571150292e-9 0.00019425019425
2.89169765102e-9 0.00019425019425
2.95922471076e-9 0.000226625226625
3.02832866557e-9 0.000226625226625
3.0990463392e-9 0.000226625226625
3.17141541527e-9 0.000226625226625
3.24547445741e-9 0.000291375291375
3.32126292979e-9 0.000291375291375
3.39882121815e-9 0.000291375291375
3.47819065131e-9 0.000356125356125
3.55941352322e-9 0.0003885003885
3.64253311545e-9 0.000420875420875
3.72759372031e-9 0.000420875420875
3.81464066443e-9 0.00045325045325
3.90372033289e-9 0.00045325045325
3.99488019395e-9 0.000485625485625
4.08816882439e-9 0.000518000518001
4.18363593532e-9 0.000550375550376
4.28133239872e-9 0.000550375550376
4.38131027453e-9 0.000582750582751
4.48362283841e-9 0.000582750582751
4.5883246101e-9 0.000615125615126
4.69547138249e-9 0.000679875679876
4.80512025136e-9 0.000712250712251
4.91732964578e-9 0.000777000777001
5.03215935926e-9 0.000841750841751
5.14967058162e-9 0.000874125874126
5.26992593158e-9 0.000938875938876
5.39298949013e-9 0.000971250971251
5.5189268347e-9 0.00106837606838
5.64780507407e-9 0.00110075110075
5.77969288415e-9 0.00113312613313
5.91466054459e-9 0.00123025123025
6.05277997619e-9 0.00126262626263
6.19412477927e-9 0.00132737632738
6.33877027284e-9 0.0014245014245
6.48679353479e-9 0.001554001554
6.63827344292e-9 0.00161875161875
6.79329071701e-9 0.00174825174825
6.95192796178e-9 0.001813001813
7.11426971096e-9 0.00187775187775
7.28040247231e-9 0.00197487697488
7.45041477373e-9 0.00213675213675
7.62439721042e-9 0.0022015022015
7.80244249317e-9 0.00229862729863
7.98464549774e-9 0.00239575239575
8.17110331546e-9 0.00255762755763
8.36191530492e-9 0.00281662781663
8.55718314494e-9 0.0029785029785
8.75701088876e-9 0.00317275317275
8.96150501947e-9 0.00326987826988
9.17077450674e-9 0.00339937839938
9.38493086494e-9 0.00356125356125
9.60408821251e-9 0.00378787878788
9.82836333277e-9 0.003885003885
1.00578757362e-8 0.00417637917638
1.02927477241e-8 0.0042735042735
1.05331044537e-8 0.00450012950013
1.0779074005e-8 0.00475912975913
1.10307874488e-8 0.00495337995338
1.12883789168e-8 0.00540663040663
1.1551985673e-8 0.00560088060088
1.18217481865e-8 0.00582750582751
1.20978102069e-8 0.00618363118363
1.23803188406e-8 0.00650738150738
1.26694246293e-8 0.00670163170163
1.29652816299e-8 0.00696063196063
1.32680474971e-8 0.00738150738151
1.35778835672e-8 0.00789950789951
1.38949549437e-8 0.00851463351463
1.4219430586e-8 0.00883838383838
1.45514833987e-8 0.00929163429163
1.48912903244e-8 0.00971250971251
1.52390324374e-8 0.0101657601658
1.55948950406e-8 0.0106513856514
1.5959067764e-8 0.0110398860399
1.63317446661e-8 0.0114607614608
1.67131243367e-8 0.0118816368816
1.71034100034e-8 0.0124967624968
1.75028096393e-8 0.0133061383061
1.79115360743e-8 0.0139212639213
1.83298071083e-8 0.0143745143745
1.87578456272e-8 0.0150867650868
1.91958797217e-8 0.0158313908314
1.96441428091e-8 0.0164788914789
2.01028737571e-8 0.0170616420616
2.05723170119e-8 0.0178386428386
2.10527227277e-8 0.0185832685833
2.15443469003e-8 0.0192631442631
2.20474515038e-8 0.0201372701373
2.25623046297e-8 0.0210113960114
2.308918063e-8 0.0221768971769
2.36283602636e-8 0.0232128982129
2.41801308453e-8 0.024087024087
2.47447863996e-8 0.025123025123
2.5322627817e-8 0.0260619010619
2.59139630144e-8 0.0270007770008
2.65191070992e-8 0.028231028231
2.71383825371e-8 0.0298174048174
2.77721193243e-8 0.0308534058534
2.84206551627e-8 0.0324721574722
2.90843356406e-8 0.0337347837348
2.97635144163e-8 0.0349002849003
3.04585534067e-8 0.0367456617457
3.11698229804e-8 0.0381054131054
3.18977021547e-8 0.0398536648537
3.26425787977e-8 0.0413429163429
3.34048498351e-8 0.0429616679617
3.41849214618e-8 0.044807044807
3.49832093578e-8 0.0464905464905
3.58001389103e-8 0.048692048692
3.66361454402e-8 0.0516381766382
3.7491674434e-8 0.0540339290339
3.83671817811e-8 0.0561383061383
3.92631340171e-8 0.0581455581456
4.01800085718e-8 0.0606060606061
4.11182940244e-8 0.0633903133903
4.2078490363e-8 0.0658508158508
4.30611092517e-8 0.0686350686351
4.4066674303e-8 0.0708041958042
4.50957213568e-8 0.0734589484589
4.61487987658e-8 0.0763727013727
4.7226467688e-8 0.079156954157
4.83293023857e-8 0.0823620823621
4.94578905312e-8 0.0863442113442
5.06128335202e-8 0.0897112147112
5.17947467923e-8 0.0929810929811
5.30042601588e-8 0.096250971251
5.42420181384e-8 0.10045972546
5.55086803006e-8 0.103891478891
5.68049216173e-8 0.107841232841
5.81314328222e-8 0.111855736856
5.94889207793e-8 0.115740740741
6.08781088591e-8 0.120143745144
6.22997373244e-8 0.125064750065
6.37545637246e-8 0.129241129241
6.52433632993e-8 0.134259259259
6.67669293919e-8 0.138856513857
6.83260738716e-8 0.144068894069
6.99216275666e-8 0.14954027454
7.15544407066e-8 0.155108780109
7.3225383376e-8 0.160806785807
7.49353459774e-8 0.165922040922
7.66852397059e-8 0.172591297591
7.84759970351e-8 0.178969178969
8.03085722139e-8 0.184958559959
8.21839417746e-8 0.191498316498
8.41031050535e-8 0.198394198394
8.60670847238e-8 0.20529008029
8.80769273398e-8 0.212218337218
9.01337038952e-8 0.219826469826
9.22385103936e-8 0.227046102046
9.43924684325e-8 0.233812483812
9.65967258009e-8 0.241485366485
9.88524570913e-8 0.248899248899
1.01160864325e-7 0.256507381507
1.03523177593e-7 0.264601139601
1.05940655712e-7 0.273083398083
1.08414586894e-7 0.281144781145
1.10946289433e-7 0.28952991453
1.13537112409e-7 0.297947422947
1.16188436405e-7 0.307886557887
1.18901674244e-7 0.316886816887
1.21678271741e-7 0.326793576794
1.24519708474e-7 0.337671587672
1.2742749857e-7 0.348225848226
1.30403191518e-7 0.357646982647
1.33448372988e-7 0.366485366485
1.36564665679e-7 0.376877751878
1.39753730184e-7 0.38671976172
1.43017265874e-7 0.39707977208
1.46357011802e-7 0.408249158249
1.49774747635e-7 0.41847966848
1.53272294595e-7 0.429292929293
1.56851516437e-7 0.439685314685
1.60514320436e-7 0.449171199171
1.64262658407e-7 0.459045584046
1.68098527743e-7 0.469276094276
1.72023972479e-7 0.478664853665
1.76041084387e-7 0.488765863766
1.8015200408e-7 0.498866873867
1.84358922164e-7 0.509421134421
1.88664080397e-7 0.519230769231
1.93069772888e-7 0.529785029785
1.97578347318e-7 0.540047915048
2.0219220619e-7 0.550796425796
2.06913808111e-7 0.561544936545
2.11745669104e-7 0.572908572909
2.16690363941e-7 0.584272209272
2.21750527525e-7 0.595765345765
2.26928856288e-7 0.607614607615
2.32228109628e-7 0.619431494431
2.37651111381e-7 0.630698005698
2.43200751327e-7 0.642514892515
2.48879986726e-7 0.653684278684
2.54691843897e-7 0.665112665113
2.60639419831e-7 0.675990675991
2.66725883839e-7 0.687386687387
2.7295447924e-7 0.698458948459
2.79328525095e-7 0.70855995856
2.85851417968e-7 0.718434343434
2.92526633744e-7 0.727628852629
2.99357729472e-7 0.736434861435
3.0634834527e-7 0.746114996115
3.13502206257e-7 0.753723128723
3.20823124542e-7 0.761655011655
3.28315001256e-7 0.768939393939
3.35981828628e-7 0.775705775706
3.43827692114e-7 0.782342657343
3.51856772574e-7 0.789238539239
3.60073348499e-7 0.795616420616
3.68481798291e-7 0.801605801606
3.77086602599e-7 0.807951307951
3.85892346703e-7 0.81407018907
3.94903722958e-7 0.820124320124
4.04125533295e-7 0.825207200207
4.13562691782e-7 0.829966329966
4.23220227238e-7 0.835308210308
4.33103285917e-7 0.840941465941
4.43217134248e-7 0.845506345506
4.53567161641e-7 0.850589225589
4.64158883361e-7 0.855056980057
4.74997943466e-7 0.859913234913
4.86090117813e-7 0.865028490028
4.97441317138e-7 0.869301994302
5.09057590204e-7 0.87432012432
5.20945127025e-7 0.879435379435
5.33110262167e-7 0.884324009324
5.45559478117e-7 0.888014763015
5.58299408744e-7 0.891996891997
5.71336842832e-7 0.895558145558
5.84678727694e-7 0.899475524476
5.9833217288e-7 0.902454027454
6.12304453961e-7 0.906047656048
6.26603016407e-7 0.909382284382
6.41235479558e-7 0.912846412846
6.56209640677e-7 0.915501165501
6.71533479112e-7 0.918317793318
6.87215160543e-7 0.920907795908
7.03263041338e-7 0.923853923854
7.19685673001e-7 0.926735301735
7.36491806732e-7 0.928872053872
7.5369039809e-7 0.931267806268
7.71290611763e-7 0.933922558923
7.89301826454e-7 0.936253561254
8.0773363988e-7 0.938681688682
8.2659587388e-7 0.940883190883
8.45898579657e-7 0.943214193214
8.65652043129e-7 0.945189070189
8.8586679041e-7 0.94696969697
9.06553593422e-7 0.949041699042
9.27723475631e-7 0.95134032634
9.49387717928e-7 0.953347578348
9.7155786463e-7 0.954674954675
9.94245729643e-7 0.956746956747
0.00000101746340275 0.958495208495
0.00000104122325605 0.960372960373
0.00000106553795056 0.962315462315
0.00000109042044297 0.963837088837
0.00000111588399251 0.96497021497
0.00000114194216806 0.966750841751
0.00000116860885535 0.96824009324
0.00000119589826437 0.9695998446
0.00000122382493697 0.971315721316
0.00000125240375454 0.972966847967
0.000001281649946 0.974132349132
0.0000013115790959 0.975297850298
0.00000134220715272 0.976301476301
0.00000137355043736 0.97736985237
0.00000140562565186 0.978179228179
0.00000143844988829 0.979118104118
0.00000147204063783 0.980056980057
0.00000150641580013 0.980931105931
0.00000154159369284 0.981546231546
0.00000157759306136 0.982452732453
0.00000161443308883 0.98322973323
0.00000165213340636 0.983974358974
0.00000169071410347 0.985107485107
0.00000173019573885 0.985884485884
0.00000177059935123 0.986531986532
0.00000181194647067 0.987211862212
0.00000185425912999 0.987762237762
0.00000189755987652 0.988247863248
0.00000194187178413 0.988798238798
0.00000198721846549 0.989316239316
0.00000203362408469 0.989478114478
0.00000208111337009 0.989834239834
0.00000212971162752 0.990514115514
0.00000217944475375 0.990740740741
0.00000223033925029 0.990967365967
0.0000022824222375 0.991096866097
0.00000233572146909 0.991323491323
0.00000239026534684 0.991744366744
0.0000024460829358 0.992068117068
0.00000250320397972 0.992456617457
0.00000256165891695 0.992715617716
0.00000262147889662 0.992974617975
0.00000268269579528 0.993298368298
0.00000274534223384 0.993427868428
0.00000280945159498 0.993654493654
0.00000287505804094 0.993978243978
0.00000294219653172 0.994237244237
0.0000030109028437 0.994366744367
0.00000308121358871 0.994560994561
0.00000315316623355 0.994917119917
0.00000322679911995 0.995111370111
0.00000330215148497 0.995240870241
0.00000337926348197 0.995435120435
0.00000345817620195 0.995596995597
0.00000353893169549 0.995855995856
0.00000362157299512 0.995985495985
0.00000370614413827 0.996082621083
0.00000379269019073 0.99617974618
0.00000388125727069 0.996438746439
0.00000397189257327 0.996632996633
0.00000406464439571 0.996924371924
0.00000415956216307 0.997183372183
0.00000425669645461 0.997215747216
0.00000435609903069 0.997442372442
0.00000445782286042 0.997668997669
0.00000456192214981 0.997798497798
0.0000046684523707 0.997895622896
0.00000477747029034 0.997992747993
0.00000488903400156 0.998122248122
0.00000500320295383 0.998154623155
0.00000512003798484 0.998251748252
0.000005239601353 0.998413623414
0.00000536195677057 0.998478373478
0.00000548716943761 0.998543123543
0.00000561530607675 0.99864024864
0.00000574643496872 0.998672623673
0.00000588062598875 0.998737373737
0.0000060179506438 0.998802123802
0.00000615848211066 0.998963998964
0.00000630229527496 0.999028749029
0.00000644946677104 0.999093499093
0.00000660007502283 0.999093499093
0.00000675420028561 0.999093499093
0.00000691192468878 0.999158249158
0.00000707333227964 0.999255374255
0.00000723850906817 0.999417249417
0.00000740754307285 0.99944962445
0.00000758052436756 0.999481999482
0.00000775754512961 0.999514374514
0.00000793869968884 0.999546749547
0.00000812408457786 0.999546749547
0.00000831379858355 0.999643874644
0.00000850794279963 0.999708624709
0.00000870662068059 0.999773374773
0.00000890993809678 0.999773374773
0.00000911800339085 0.999805749806
0.00000933092743546 0.999838124838
0.0000095488236924 0.99987049987
0.00000977180827298 0.99987049987
0.00001 0.99987049987


==> figures/tikz_data/CDF_mpc_bw_05.dat <==
x y
1e-9 0.0001295001295
1.0233520471e-9 0.0001295001295
1.0472494123e-9 0.0001295001295
1.0717048299e-9 0.0001295001295
1.09673133156e-9 0.0001295001295
1.12234225327e-9 0.0001295001295
1.14855124242e-9 0.0001295001295
1.17537226513e-9 0.000161875161875
1.20281961362e-9 0.000161875161875
1.23090791389e-9 0.000161875161875
1.25965213347e-9 0.000161875161875
1.28906758941e-9 0.000161875161875
1.31916995647e-9 0.000161875161875
1.34997527543e-9 0.000161875161875
1.38149996164e-9 0.000161875161875
1.41376081381e-9 0.000161875161875
1.44677502292e-9 0.000161875161875
1.48056018139e-9 0.000161875161875
1.51513429248e-9 0.00019425019425
1.55051577983e-9 0.00019425019425
1.58672349735e-9 0.00019425019425
1.62377673919e-9 0.00019425019425
1.66169525008e-9 0.00019425019425
1.70049923582e-9 0.000259000259
1.74020937406e-9 0.000259000259
1.78084682532e-9 0.000259000259
1.82243324426e-9 0.000259000259
1.86499079121e-9 0.000259000259
1.90854214401e-9 0.00032375032375
1.95311051004e-9 0.000356125356125
1.99871963866e-9 0.0003885003885
2.04539383379e-9 0.0003885003885
2.09315796693e-9 0.0003885003885
2.14203749036e-9 0.00045325045325
2.19205845072e-9 0.00045325045325
2.2432475029e-9 0.00045325045325
2.29563192424e-9 0.00045325045325
2.34923962905e-9 0.000518000518001
2.40409918351e-9 0.000518000518001
2.46023982087e-9 0.000518000518001
2.51769145704e-9 0.000647500647501
2.57648470652e-9 0.000647500647501
2.63665089873e-9 0.000647500647501
2.6982220947e-9 0.000679875679876
2.76123110413e-9 0.000712250712251
2.82571150292e-9 0.000712250712251
2.89169765102e-9 0.000744625744626
2.95922471076e-9 0.000744625744626
3.02832866557e-9 0.000777000777001
3.0990463392e-9 0.000809375809376
3.17141541527e-9 0.000809375809376
3.24547445741e-9 0.000841750841751
3.32126292979e-9 0.000938875938876
3.39882121815e-9 0.000971250971251
3.47819065131e-9 0.00106837606838
3.55941352322e-9 0.00113312613313
3.64253311545e-9 0.00119787619788
3.72759372031e-9 0.00126262626263
3.81464066443e-9 0.00132737632738
3.90372033289e-9 0.00139212639213
3.99488019395e-9 0.00139212639213
4.08816882439e-9 0.00139212639213
4.18363593532e-9 0.00145687645688
4.28133239872e-9 0.00165112665113
4.38131027453e-9 0.00171587671588
4.48362283841e-9 0.00191012691013
4.5883246101e-9 0.00197487697488
4.69547138249e-9 0.002072002072
4.80512025136e-9 0.00223387723388
4.91732964578e-9 0.00239575239575
5.03215935926e-9 0.0024605024605
5.14967058162e-9 0.00249287749288
5.26992593158e-9 0.00262237762238
5.39298949013e-9 0.00275187775188
5.5189268347e-9 0.00294612794613
5.64780507407e-9 0.00317275317275
5.77969288415e-9 0.003367003367
5.91466054459e-9 0.00352887852888
6.05277997619e-9 0.00372312872313
6.19412477927e-9 0.0040145040145
6.33877027284e-9 0.00411162911163
6.48679353479e-9 0.00433825433825
6.63827344292e-9 0.00459725459725
6.79329071701e-9 0.004662004662
6.95192796178e-9 0.0047915047915
7.11426971096e-9 0.00501813001813
7.28040247231e-9 0.00518000518001
7.45041477373e-9 0.00537425537426
7.62439721042e-9 0.00540663040663
7.80244249317e-9 0.00563325563326
7.98464549774e-9 0.00592463092463
8.17110331546e-9 0.00621600621601
8.36191530492e-9 0.00650738150738
8.55718314494e-9 0.00689588189588
8.75701088876e-9 0.00731675731676
8.96150501947e-9 0.00786713286713
9.17077450674e-9 0.00819088319088
9.38493086494e-9 0.00848225848226
9.60408821251e-9 0.00877363377363
9.82836333277e-9 0.00912975912976
1.00578757362e-8 0.00961538461538
1.02927477241e-8 0.0100362600363
1.05331044537e-8 0.0104247604248
1.0779074005e-8 0.0107808857809
1.10307874488e-8 0.0112341362341
1.12883789168e-8 0.0118168868169
1.1551985673e-8 0.0122053872054
1.18217481865e-8 0.0127881377881
1.20978102069e-8 0.0132413882414
1.23803188406e-8 0.0140507640508
1.26694246293e-8 0.0146658896659
1.29652816299e-8 0.0155723905724
1.32680474971e-8 0.0162198912199
1.35778835672e-8 0.0168673918674
1.38949549437e-8 0.0176443926444
1.4219430586e-8 0.018389018389
1.45514833987e-8 0.0193278943279
1.48912903244e-8 0.0201048951049
1.52390324374e-8 0.0209466459466
1.55948950406e-8 0.0220473970474
1.5959067764e-8 0.0228891478891
1.63317446661e-8 0.0238603988604
1.67131243367e-8 0.0249287749288
1.71034100034e-8 0.0259647759648
1.75028096393e-8 0.0271302771303
1.79115360743e-8 0.0280691530692
1.83298071083e-8 0.029008029008
1.87578456272e-8 0.0299792799793
1.91958797217e-8 0.0309181559182
1.96441428091e-8 0.032375032375
2.01028737571e-8 0.0336376586377
2.05723170119e-8 0.0349974099974
2.10527227277e-8 0.036519036519
2.15443469003e-8 0.0379435379435
2.20474515038e-8 0.0392385392385
2.25623046297e-8 0.0405335405335
2.308918063e-8 0.0420227920228
2.36283602636e-8 0.043771043771
2.41801308453e-8 0.045584045584
2.47447863996e-8 0.0467495467495
2.5322627817e-8 0.0490157990158
2.59139630144e-8 0.0506345506346
2.65191070992e-8 0.0527389277389
2.71383825371e-8 0.0545519295519
2.77721193243e-8 0.0564620564621
2.84206551627e-8 0.0585016835017
2.90843356406e-8 0.0600880600881
2.97635144163e-8 0.0624190624191
3.04585534067e-8 0.0649119399119
3.11698229804e-8 0.0667573167573
3.18977021547e-8 0.0688940688941
3.26425787977e-8 0.0709013209013
3.34048498351e-8 0.0735560735561
3.41849214618e-8 0.0760165760166
3.49832093578e-8 0.0782828282828
3.58001389103e-8 0.0809052059052
3.66361454402e-8 0.0841750841751
3.7491674434e-8 0.086926961927
3.83671817811e-8 0.0894198394198
3.92631340171e-8 0.0918803418803
4.01800085718e-8 0.0945350945351
4.11182940244e-8 0.0971574721575
4.2078490363e-8 0.100492100492
4.30611092517e-8 0.103632478632
4.4066674303e-8 0.107161357161
4.50957213568e-8 0.11013986014
4.61487987658e-8 0.113474488474
4.7226467688e-8 0.116647241647
4.83293023857e-8 0.119884744885
4.94578905312e-8 0.122830872831
5.06128335202e-8 0.126554001554
5.17947467923e-8 0.130568505569
5.30042601588e-8 0.133903133903
5.42420181384e-8 0.137691012691
5.55086803006e-8 0.141673141673
5.68049216173e-8 0.145946645947
5.81314328222e-8 0.149766899767
5.94889207793e-8 0.153878528879
6.08781088591e-8 0.158572908573
6.22997373244e-8 0.162943537944
6.37545637246e-8 0.167443667444
6.52433632993e-8 0.171328671329
6.67669293919e-8 0.175343175343
6.83260738716e-8 0.179551929552
6.99216275666e-8 0.184990934991
7.15544407066e-8 0.189329189329
7.3225383376e-8 0.194476819477
7.49353459774e-8 0.199268324268
7.66852397059e-8 0.20473970474
7.84759970351e-8 0.210502460502
8.03085722139e-8 0.216006216006
8.21839417746e-8 0.22218984719
8.41031050535e-8 0.22792022792
8.60670847238e-8 0.23322973323
8.80769273398e-8 0.238830613831
9.01337038952e-8 0.243978243978
9.22385103936e-8 0.250226625227
9.43924684325e-8 0.256701631702
9.65967258009e-8 0.263565138565
9.88524570913e-8 0.27004014504
1.01160864325e-7 0.277227402227
1.03523177593e-7 0.285256410256
1.05940655712e-7 0.292411292411
1.08414586894e-7 0.298594923595
1.10946289433e-7 0.305005180005
1.13537112409e-7 0.31160968661
1.16188436405e-7 0.318473193473
1.18901674244e-7 0.325757575758
1.21678271741e-7 0.33300958301
1.24519708474e-7 0.340229215229
1.2742749857e-7 0.348128723129
1.30403191518e-7 0.356060606061
1.33448372988e-7 0.364057239057
1.36564665679e-7 0.372798497798
1.39753730184e-7 0.38073038073
1.43017265874e-7 0.388953638954
1.46357011802e-7 0.397371147371
1.49774747635e-7 0.406889406889
1.53272294595e-7 0.416051541052
1.56851516437e-7 0.425181300181
1.60514320436e-7 0.436350686351
1.64262658407e-7 0.44548044548
1.68098527743e-7 0.455160580161
1.72023972479e-7 0.463545713546
1.76041084387e-7 0.472319347319
1.8015200408e-7 0.480898730899
1.84358922164e-7 0.489963739964
1.88664080397e-7 0.498381248381
1.93069772888e-7 0.50777000777
1.97578347318e-7 0.517029267029
2.0219220619e-7 0.526159026159
2.06913808111e-7 0.53558016058
2.11745669104e-7 0.54526029526
2.16690363941e-7 0.554681429681
2.21750527525e-7 0.564264439264
2.26928856288e-7 0.574527324527
2.32228109628e-7 0.583203833204
2.37651111381e-7 0.592106967107
2.43200751327e-7 0.600848225848
2.48879986726e-7 0.611790986791
2.54691843897e-7 0.62308987309
2.60639419831e-7 0.632284382284
2.66725883839e-7 0.642676767677
2.7295447924e-7 0.652292152292
2.79328525095e-7 0.661907536908
2.85851417968e-7 0.67217042217
2.92526633744e-7 0.682077182077
2.99357729472e-7 0.691854441854
3.0634834527e-7 0.701405076405
3.13502206257e-7 0.709466459466
3.20823124542e-7 0.718531468531
3.28315001256e-7 0.726366226366
3.35981828628e-7 0.734913234913
3.43827692114e-7 0.743751618752
3.51856772574e-7 0.752913752914
3.60073348499e-7 0.761266511267
3.68481798291e-7 0.769716394716
3.77086602599e-7 0.778133903134
3.85892346703e-7 0.786324786325
3.94903722958e-7 0.794321419321
4.04125533295e-7 0.801702926703
4.13562691782e-7 0.808825433825
4.23220227238e-7 0.815786065786
4.33103285917e-7 0.823102823103
4.43217134248e-7 0.830808080808
4.53567161641e-7 0.837606837607
4.64158883361e-7 0.844340844341
4.74997943466e-7 0.851430976431
4.86090117813e-7 0.858423983424
4.97441317138e-7 0.865255115255
5.09057590204e-7 0.871017871018
5.20945127025e-7 0.87771950272
5.33110262167e-7 0.884388759389
5.45559478117e-7 0.889665889666
5.58299408744e-7 0.896108521109
5.71336842832e-7 0.902292152292
5.84678727694e-7 0.908637658638
5.9833217288e-7 0.913591038591
6.12304453961e-7 0.91847966848
6.26603016407e-7 0.923400673401
6.41235479558e-7 0.927609427609
6.56209640677e-7 0.93142968143
6.71533479112e-7 0.935023310023
6.87215160543e-7 0.938843563844
7.03263041338e-7 0.942275317275
7.19685673001e-7 0.946419321419
7.36491806732e-7 0.949980574981
7.5369039809e-7 0.952797202797
7.71290611763e-7 0.95596995597
7.89301826454e-7 0.958721833722
8.0773363988e-7 0.96114996115
8.2659587388e-7 0.963383838384
8.45898579657e-7 0.965747215747
8.65652043129e-7 0.967754467754
8.8586679041e-7 0.969955969956
9.06553593422e-7 0.971542346542
9.27723475631e-7 0.973063973064
9.49387717928e-7 0.974876974877
9.7155786463e-7 0.976269101269
9.94245729643e-7 0.979441854442
0.00000101746340275 0.982355607356
0.00000104122325605 0.98433048433
0.00000106553795056 0.985495985496
0.00000109042044297 0.986564361564
0.00000111588399251 0.987308987309
0.00000114194216806 0.988021238021
0.00000116860885535 0.988668738669
0.00000119589826437 0.989219114219
0.00000122382493697 0.989737114737
0.00000125240375454 0.99087024087
0.000001281649946 0.991452991453
0.0000013115790959 0.992003367003
0.00000134220715272 0.992197617198
0.00000137355043736 0.992456617457
0.00000140562565186 0.993071743072
0.00000143844988829 0.993492618493
0.00000147204063783 0.993751618752
0.00000150641580013 0.994010619011
0.00000154159369284 0.994528619529
0.00000157759306136 0.994981869982
0.00000161443308883 0.995305620306
0.00000165213340636 0.995435120435
0.00000169071410347 0.995596995597
0.00000173019573885 0.995823620824
0.00000177059935123 0.996082621083
0.00000181194647067 0.996276871277
0.00000185425912999 0.996471121471
0.00000189755987652 0.996535871536
0.00000194187178413 0.996697746698
0.00000198721846549 0.996924371924
0.00000203362408469 0.997086247086
0.00000208111337009 0.997183372183
0.00000212971162752 0.997345247345
0.00000217944475375 0.997474747475
0.00000223033925029 0.997571872572
0.0000022824222375 0.997604247604
0.00000233572146909 0.997733747734
0.00000239026534684 0.997766122766
0.0000024460829358 0.997927997928
0.00000250320397972 0.99808987309
0.00000256165891695 0.998122248122
0.00000262147889662 0.998284123284
0.00000268269579528 0.998348873349
0.00000274534223384 0.998445998446
0.00000280945159498 0.998543123543
0.00000287505804094 0.998672623673
0.00000294219653172 0.998704998705
0.0000030109028437 0.998802123802
0.00000308121358871 0.998866873867
0.00000315316623355 0.998931623932
0.00000322679911995 0.999028749029
0.00000330215148497 0.999093499093
0.00000337926348197 0.999255374255
0.00000345817620195 0.999384874385
0.00000353893169549 0.999384874385
0.00000362157299512 0.999417249417
0.00000370614413827 0.999417249417
0.00000379269019073 0.999514374514
0.00000388125727069 0.999546749547
0.00000397189257327 0.999611499611
0.00000406464439571 0.999643874644
0.00000415956216307 0.999643874644
0.00000425669645461 0.999708624709
0.00000435609903069 0.999740999741
0.00000445782286042 0.999773374773
0.00000456192214981 0.999805749806
0.0000046684523707 0.99987049987
0.00000477747029034 0.99987049987
0.00000488903400156 0.99987049987
0.00000500320295383 0.999935249935
0.00000512003798484 0.999935249935
0.000005239601353 1
0.00000536195677057 1
0.00000548716943761 1
0.00000561530607675 1
0.00000574643496872 1
0.00000588062598875 1
0.0000060179506438 1
0.00000615848211066 1
0.00000630229527496 1
0.00000644946677104 1
0.00000660007502283 1
0.00000675420028561 1
0.00000691192468878 1
0.00000707333227964 1
0.00000723850906817 1
0.00000740754307285 1
0.00000758052436756 1
0.00000775754512961 1
0.00000793869968884 1
0.00000812408457786 1
0.00000831379858355 1
0.00000850794279963 1
0.00000870662068059 1
0.00000890993809678 1
0.00000911800339085 1
0.00000933092743546 1
0.0000095488236924 1
0.00000977180827298 1
0.00001 1


==> figures/tikz_data/CDF_mpc_bw_06.dat <==
x y
1e-9 0.0003885003885
1.0233520471e-9 0.0003885003885
1.0472494123e-9 0.000420875420875
1.0717048299e-9 0.000420875420875
1.09673133156e-9 0.00045325045325
1.12234225327e-9 0.00045325045325
1.14855124242e-9 0.000485625485625
1.17537226513e-9 0.000485625485625
1.20281961362e-9 0.000550375550376
1.23090791389e-9 0.000582750582751
1.25965213347e-9 0.000615125615126
1.28906758941e-9 0.000647500647501
1.31916995647e-9 0.000647500647501
1.34997527543e-9 0.000647500647501
1.38149996164e-9 0.000647500647501
1.41376081381e-9 0.000712250712251
1.44677502292e-9 0.000712250712251
1.48056018139e-9 0.000744625744626
1.51513429248e-9 0.000744625744626
1.55051577983e-9 0.000777000777001
1.58672349735e-9 0.000809375809376
1.62377673919e-9 0.000841750841751
1.66169525008e-9 0.000841750841751
1.70049923582e-9 0.000841750841751
1.74020937406e-9 0.000906500906501
1.78084682532e-9 0.000971250971251
1.82243324426e-9 0.00110075110075
1.86499079121e-9 0.00113312613313
1.90854214401e-9 0.00123025123025
1.95311051004e-9 0.00135975135975
1.99871963866e-9 0.00139212639213
2.04539383379e-9 0.00145687645688
2.09315796693e-9 0.00145687645688
2.14203749036e-9 0.00148925148925
2.19205845072e-9 0.00152162652163
2.2432475029e-9 0.00165112665113
2.29563192424e-9 0.001813001813
2.34923962905e-9 0.00187775187775
2.40409918351e-9 0.00203962703963
2.46023982087e-9 0.002072002072
2.51769145704e-9 0.00213675213675
2.57648470652e-9 0.0022015022015
2.63665089873e-9 0.00236337736338
2.6982220947e-9 0.00255762755763
2.76123110413e-9 0.00268712768713
2.82571150292e-9 0.00281662781663
2.89169765102e-9 0.0029785029785
2.95922471076e-9 0.00304325304325
3.02832866557e-9 0.00326987826988
3.0990463392e-9 0.00352887852888
3.17141541527e-9 0.0037555037555
3.24547445741e-9 0.0037555037555
3.32126292979e-9 0.00382025382025
3.39882121815e-9 0.00391737891738
3.47819065131e-9 0.00407925407925
3.55941352322e-9 0.00437062937063
3.64253311545e-9 0.00456487956488
3.72759372031e-9 0.00475912975913
3.81464066443e-9 0.00505050505051
3.90372033289e-9 0.00540663040663
3.99488019395e-9 0.00579513079513
4.08816882439e-9 0.00618363118363
4.18363593532e-9 0.00641025641026
4.28133239872e-9 0.00683113183113
4.38131027453e-9 0.00709013209013
4.48362283841e-9 0.00738150738151
4.5883246101e-9 0.00770525770526
4.69547138249e-9 0.00812613312613
4.80512025136e-9 0.00832038332038
4.91732964578e-9 0.00887075887076
5.03215935926e-9 0.00919450919451
5.14967058162e-9 0.00990675990676
5.26992593158e-9 0.0104895104895
5.39298949013e-9 0.010878010878
5.5189268347e-9 0.0112665112665
5.64780507407e-9 0.0120111370111
5.77969288415e-9 0.0123996373996
5.91466054459e-9 0.0128528878529
6.05277997619e-9 0.0134032634033
6.19412477927e-9 0.0141478891479
6.33877027284e-9 0.0149572649573
6.48679353479e-9 0.0157342657343
6.63827344292e-9 0.0164141414141
6.79329071701e-9 0.0173206423206
6.95192796178e-9 0.0179033929034
7.11426971096e-9 0.0190688940689
7.28040247231e-9 0.0203315203315
7.45041477373e-9 0.0213675213675
7.62439721042e-9 0.0223387723388
7.80244249317e-9 0.0234395234395
7.98464549774e-9 0.0245402745403
8.17110331546e-9 0.0258029008029
8.36191530492e-9 0.0268712768713
8.55718314494e-9 0.0281015281015
8.75701088876e-9 0.0295907795908
8.96150501947e-9 0.0309181559182
9.17077450674e-9 0.0322131572132
9.38493086494e-9 0.0335405335405
9.60408821251e-9 0.0346736596737
9.82836333277e-9 0.0363895363895
1.00578757362e-8 0.0379759129759
1.02927477241e-8 0.0394975394975
1.05331044537e-8 0.0415371665372
1.0779074005e-8 0.0436415436415
1.10307874488e-8 0.0463286713287
1.12883789168e-8 0.0486272986273
1.1551985673e-8 0.0511201761202
1.18217481865e-8 0.0534835534836
1.20978102069e-8 0.0554908054908
1.23803188406e-8 0.0575304325304
1.26694246293e-8 0.0596995596996
1.29652816299e-8 0.0624190624191
1.32680474971e-8 0.0645234395234
1.35778835672e-8 0.0672105672106
1.38949549437e-8 0.0700595700596
1.4219430586e-8 0.0731028231028
1.45514833987e-8 0.0765993265993
1.48912903244e-8 0.0802900802901
1.52390324374e-8 0.0835923335923
1.55948950406e-8 0.086926961927
1.5959067764e-8 0.090552965553
1.63317446661e-8 0.0940494690495
1.67131243367e-8 0.0985495985496
1.71034100034e-8 0.101754726755
1.75028096393e-8 0.105348355348
1.79115360743e-8 0.109783734784
1.83298071083e-8 0.114219114219
1.87578456272e-8 0.119237244237
1.91958797217e-8 0.123543123543
1.96441428091e-8 0.128755503756
2.01028737571e-8 0.134550634551
2.05723170119e-8 0.140151515152
2.10527227277e-8 0.144975394975
2.15443469003e-8 0.151677026677
2.20474515038e-8 0.157536907537
2.25623046297e-8 0.162846412846
2.308918063e-8 0.169677544678
2.36283602636e-8 0.176508676509
2.41801308453e-8 0.183080808081
2.47447863996e-8 0.190656565657
2.5322627817e-8 0.198394198394
2.59139630144e-8 0.20541958042
2.65191070992e-8 0.212962962963
2.71383825371e-8 0.220991970992
2.77721193243e-8 0.229247604248
2.84206551627e-8 0.236305361305
2.90843356406e-8 0.244884744885
2.97635144163e-8 0.252525252525
3.04585534067e-8 0.260780885781
3.11698229804e-8 0.269975394975
3.18977021547e-8 0.279428904429
3.26425787977e-8 0.288914788915
3.34048498351e-8 0.298465423465
3.41849214618e-8 0.307595182595
3.49832093578e-8 0.317178192178
3.58001389103e-8 0.327117327117
3.66361454402e-8 0.337995337995
3.7491674434e-8 0.347027972028
3.83671817811e-8 0.357614607615
3.92631340171e-8 0.368686868687
4.01800085718e-8 0.37894975395
4.11182940244e-8 0.390054390054
4.2078490363e-8 0.401288526289
4.30611092517e-8 0.412911162911
4.4066674303e-8 0.426184926185
4.50957213568e-8 0.438196063196
4.61487987658e-8 0.449138824139
4.7226467688e-8 0.461538461538
4.83293023857e-8 0.472157472157
4.94578905312e-8 0.483650608651
5.06128335202e-8 0.495629370629
5.17947467923e-8 0.508190883191
5.30042601588e-8 0.521594146594
5.42420181384e-8 0.533184408184
5.55086803006e-8 0.546037296037
5.68049216173e-8 0.558016058016
5.81314328222e-8 0.570124320124
5.94889207793e-8 0.5822002072
6.08781088591e-8 0.594308469308
6.22997373244e-8 0.605672105672
6.37545637246e-8 0.618233618234
6.52433632993e-8 0.630568505569
6.67669293919e-8 0.644651644652
6.83260738716e-8 0.65867003367
6.99216275666e-8 0.671231546232
7.15544407066e-8 0.683728308728
7.3225383376e-8 0.696419321419
7.49353459774e-8 0.708495208495
7.66852397059e-8 0.720765345765
7.84759970351e-8 0.732938357938
8.03085722139e-8 0.744560994561
8.21839417746e-8 0.75585988086
8.41031050535e-8 0.768194768195
8.60670847238e-8 0.780205905206
8.80769273398e-8 0.791245791246
9.01337038952e-8 0.801767676768
9.22385103936e-8 0.812937062937
9.43924684325e-8 0.82252007252
9.65967258009e-8 0.832621082621
9.88524570913e-8 0.841621341621
1.01160864325e-7 0.85236985237
1.03523177593e-7 0.861305361305
1.05940655712e-7 0.869560994561
1.08414586894e-7 0.87826987827
1.10946289433e-7 0.887043512044
1.13537112409e-7 0.895493395493
1.16188436405e-7 0.904137529138
1.18901674244e-7 0.911745661746
1.21678271741e-7 0.919386169386
1.24519708474e-7 0.926282051282
1.2742749857e-7 0.93321030821
1.30403191518e-7 0.939847189847
1.33448372988e-7 0.944703444703
1.36564665679e-7 0.949883449883
1.39753730184e-7 0.954642579643
1.43017265874e-7 0.95923983424
1.46357011802e-7 0.963254338254
1.49774747635e-7 0.966977466977
1.53272294595e-7 0.969988344988
1.56851516437e-7 0.972999222999
1.60514320436e-7 0.975492100492
1.64262658407e-7 0.977790727791
1.68098527743e-7 0.979862729863
1.72023972479e-7 0.981449106449
1.76041084387e-7 0.983035483035
1.8015200408e-7 0.984816109816
1.84358922164e-7 0.986175861176
1.88664080397e-7 0.987341362341
1.93069772888e-7 0.988344988345
1.97578347318e-7 0.98951048951
2.0219220619e-7 0.990805490805
2.06913808111e-7 0.9921004921
2.11745669104e-7 0.993168868169
2.16690363941e-7 0.994010619011
2.21750527525e-7 0.994787619788
2.26928856288e-7 0.995208495208
2.32228109628e-7 0.995532245532
2.37651111381e-7 0.995791245791
2.43200751327e-7 0.99605024605
2.48879986726e-7 0.996276871277
2.54691843897e-7 0.996503496503
2.60639419831e-7 0.996665371665
2.66725883839e-7 0.996794871795
2.7295447924e-7 0.996956746957
2.79328525095e-7 0.997150997151
2.85851417968e-7 0.997248122248
2.92526633744e-7 0.997312872313
2.99357729472e-7 0.997604247604
3.0634834527e-7 0.997798497798
3.13502206257e-7 0.997863247863
3.20823124542e-7 0.997927997928
3.28315001256e-7 0.998057498057
3.35981828628e-7 0.998186998187
3.43827692114e-7 0.998219373219
3.51856772574e-7 0.998251748252
3.60073348499e-7 0.998348873349
3.68481798291e-7 0.998348873349
3.77086602599e-7 0.998348873349
3.85892346703e-7 0.998445998446
3.94903722958e-7 0.998543123543
4.04125533295e-7 0.998607873608
4.13562691782e-7 0.99864024864
4.23220227238e-7 0.998672623673
4.33103285917e-7 0.998834498834
4.43217134248e-7 0.998996373996
4.53567161641e-7 0.999028749029
4.64158883361e-7 0.999125874126
4.74997943466e-7 0.999255374255
4.86090117813e-7 0.99932012432
4.97441317138e-7 0.999352499352
5.09057590204e-7 0.999417249417
5.20945127025e-7 0.999514374514
5.33110262167e-7 0.999546749547
5.45559478117e-7 0.999579124579
5.58299408744e-7 0.999579124579
5.71336842832e-7 0.999643874644
5.84678727694e-7 0.999643874644
5.9833217288e-7 0.999643874644
6.12304453961e-7 0.999708624709
6.26603016407e-7 0.999740999741
6.41235479558e-7 0.999740999741
6.56209640677e-7 0.999773374773
6.71533479112e-7 0.999773374773
6.87215160543e-7 0.999773374773
7.03263041338e-7 0.999773374773
7.19685673001e-7 0.999773374773
7.36491806732e-7 0.999773374773
7.5369039809e-7 0.999805749806
7.71290611763e-7 0.999805749806
7.89301826454e-7 0.999805749806
8.0773363988e-7 0.999805749806
8.2659587388e-7 0.999805749806
8.45898579657e-7 0.999805749806
8.65652043129e-7 0.999838124838
8.8586679041e-7 0.999838124838
9.06553593422e-7 0.999838124838
9.27723475631e-7 0.99987049987
9.49387717928e-7 0.999902874903
9.7155786463e-7 0.999902874903
9.94245729643e-7 0.999902874903
0.00000101746340275 0.999902874903
0.00000104122325605 0.999902874903
0.00000106553795056 0.999902874903
0.00000109042044297 0.999935249935
0.00000111588399251 0.999935249935
0.00000114194216806 0.999935249935
0.00000116860885535 0.999935249935
0.00000119589826437 0.999935249935
0.00000122382493697 0.999935249935
0.00000125240375454 0.999935249935
0.000001281649946 0.999935249935
0.0000013115790959 0.999935249935
0.00000134220715272 0.999935249935
0.00000137355043736 0.999935249935
0.00000140562565186 0.999935249935
0.00000143844988829 0.999967624968
0.00000147204063783 0.999967624968
0.00000150641580013 0.999967624968
0.00000154159369284 0.999967624968
0.00000157759306136 1
0.00000161443308883 1
0.00000165213340636 1
0.00000169071410347 1
0.00000173019573885 1
0.00000177059935123 1
0.00000181194647067 1
0.00000185425912999 1
0.00000189755987652 1
0.00000194187178413 1
0.00000198721846549 1
0.00000203362408469 1
0.00000208111337009 1
0.00000212971162752 1
0.00000217944475375 1
0.00000223033925029 1
0.0000022824222375 1
0.00000233572146909 1
0.00000239026534684 1
0.0000024460829358 1
0.00000250320397972 1
0.00000256165891695 1
0.00000262147889662 1
0.00000268269579528 1
0.00000274534223384 1
0.00000280945159498 1
0.00000287505804094 1
0.00000294219653172 1
0.0000030109028437 1
0.00000308121358871 1
0.00000315316623355 1
0.00000322679911995 1
0.00000330215148497 1
0.00000337926348197 1
0.00000345817620195 1
0.00000353893169549 1
0.00000362157299512 1
0.00000370614413827 1
0.00000379269019073 1
0.00000388125727069 1
0.00000397189257327 1
0.00000406464439571 1
0.00000415956216307 1
0.00000425669645461 1
0.00000435609903069 1
0.00000445782286042 1
0.00000456192214981 1
0.0000046684523707 1
0.00000477747029034 1
0.00000488903400156 1
0.00000500320295383 1
0.00000512003798484 1
0.000005239601353 1
0.00000536195677057 1
0.00000548716943761 1
0.00000561530607675 1
0.00000574643496872 1
0.00000588062598875 1
0.0000060179506438 1
0.00000615848211066 1
0.00000630229527496 1
0.00000644946677104 1
0.00000660007502283 1
0.00000675420028561 1
0.00000691192468878 1
0.00000707333227964 1
0.00000723850906817 1
0.00000740754307285 1
0.00000758052436756 1
0.00000775754512961 1
0.00000793869968884 1
0.00000812408457786 1
0.00000831379858355 1
0.00000850794279963 1
0.00000870662068059 1
0.00000890993809678 1
0.00000911800339085 1
0.00000933092743546 1
0.0000095488236924 1
0.00000977180827298 1
0.00001 1

